Towards the assimilation of satellite reflectance into semi-distributed ensemble snowpack simulations

Uncertainties of snowpack models and of their meteorological forcings limit their use by avalanche hazard forecasters, or for glaciological and hydrological studies. The spatialized simulations currently available for avalanche hazard forecasting are only assimilating sparse meteorological observations. As suggested by recent studies, their forecasting skills could be significantly improved by assimilating satellite data such as snow reflectances from satellites in the visible and the near-infrared spectra. Indeed, these data can help constrain the microstructural properties of surface snow and light absorbing impurities content, which in turn affect the surface energy and mass budgets. This paper investigates the prerequisites of satellite data assimilation into a detailed snowpack model. An ensemble version of Meteo-France operational snowpack forecasting system (named S2M) was built for this study. This operational system runs on topographic classes instead of grid points, so-called semi-distributed approach. Each class corresponds to one of the 23 mountain massifs of the French Alps (about 1000km^{2} each), an altitudinal range (by step of 300m) and aspect (by step of 45{\deg}). We assess the feasability of satellite data assimilation in such a semi-distributed geometry. Ensemble simulations are compared with satellite observations from MODIS and Sentinel-2, and with in-situ reflectance observations. The study focuses on the 2013-2014 and 2016-2017 winters in the Grandes-Rousses massif. Substantial Pearson R^{2} correlations (0.75-0.90) of MODIS observations with simulations are found over the domain. This suggests that assimilating it could have an impact on the spatialized snowpack forecasting system. However, observations contain significant biases (0.1-0.2 in reflectance) which prevent their direct assimilation. MODIS spectral band ratios seem to be much less biased.

==> README.txt <==
BC, September 27, 2019
- manuscript.pdf is the pdf revised version of the manuscript
- all other pdf files were generated by external latex code OR QGIS.
- tartes*.png were generated by an external python code from tartes*.csv
- diff270919.pdf is the track changes between the initial and the revised versions of the manuscript.
Figures colors : all figures must be printed in colors except for Figs. 4,10,13,15 and appendix B.1


==> data/qgis/cities.csv <==
City,Country
Grenoble,France
Chambéry,France
Briançon,France
Albertville, France


==> data/qgis/etiquette_200_3600_200.txt <==
# Fichier d'exportation de palette de couleurs généré par QGIS
INTERPOLATION:INTERPOLATED
200,40,54,154,255,200
400,40,54,154,255,400
600,0,201,50,255,600
800,30,211,104,255,800
1000,94,224,116,255,1000
1200,162,235,130,255,1200
1400,223,248,146,255,1400
1600,246,229,149,255,1600
1800,200,178,118,255,1800
2000,162,126,94,255,2000
2200,143,97,84,255,2200
2400,162,125,116,255,2400
2600,178,150,139,255,2600
2800,199,176,170,255,2800
3000,219,205,202,255,3000
3200,236,228,226,255,3200
3400,255,255,255,255,3400
3600,255,255,255,255,3600


==> data/qgis/gr_zone.csv <==
"id";"st_astext"
1;POLYGON ((936000. 6436000., 936000. 6474000., 977000. 6474000., 977000. 6436000., 936000. 6436000.))


==> data/qgis/gr_zoneS2.csv <==
"id";"st_astext"
1;POLYGON ((699960. 5100000., 699960. 4990200., 809760. 4990200., 809760. 5100000., 699960. 5100000.))


==> data/qgis/lautaret.csv <==
"id";"st_astext"
1;POINT (968800 6443000)


==> data/tartesresults_SSA.csv <==
Wavelength (nm),SSA=5 $m^2kg^{-1}$,SSA=15 $m^2kg^{-1}$,SSA=25 $m^2kg^{-1}$,SSA=35 $m^2kg^{-1}$,SSA=45 $m^2kg^{-1}$,SSA=55 $m^2kg^{-1}$,SSA=65 $m^2kg^{-1}$,SSA=75 $m^2kg^{-1}$,SSA=85 $m^2kg^{-1}$,SSA=95 $m^2kg^{-1}$
300.0,0.9711932663415175,0.9838464922424608,0.987486457394288,0.9894156632758379,0.9906596499119753,0.991547381169735,0.992221917748926,0.9927569192385062,0.9931947085923422,0.993561568377389
310.0,0.9714958500826242,0.9840606248566329,0.9876557629252166,0.989559460036919,0.990786719598414,0.9916624502397922,0.9923278483845636,0.9928555937162792,0.9932874412372773,0.9936493193704643
320.0,0.9717778707464105,0.9842631388667716,0.9878162015938226,0.9896957855710061,0.9909072006010954,0.9917715559632138,0.9924282897342397,0.9929491547065212,0.9933753679496022,0.9937325222455738
330.0,0.9726930105343331,0.9848920242188683,0.9883134592829101,0.990118240469011,0.9912805492299038,0.9921096516375537,0.9927395329578356,0.9932390740962718,0.9936478253766989,0.9939903394946114
340.0,0.9735167564281855,0.9854701968914802,0.9887725219115304,0.9905086686254722,0.9916257027408364,0.9924222433226954,0.9930273039286144,0.9935071288009968,0.9938997326398912,0.9942287081150114
350.0,0.9743738009075679,0.9860825624010824,0.989260926557922,0.9909246049068869,0.9919935656561771,0.9927554506798777,0.9933340678490219,0.9937928780062961,0.9941682675342833,0.9944828086100173
360.0,0.9750586273808268,0.9865773504615295,0.9896572058201419,0.9912625605383225,0.9922926120804859,0.9930263758682778,0.9935835098133659,0.994025237394454,0.9943866297774642,0.994689432528745
370.0,0.9754586079642075,0.9868768951621238,0.9898986890207845,0.9914689102431097,0.9924753325999645,0.9931919588977001,0.9937359794811601,0.9941672716955249,0.9945201101967359,0.994815738046576
380.0,0.9757058757729752,0.9870702528879013,0.9900556403833125,0.991603299241495,0.9925944192236715,0.993299907436373,0.993835391115815,0.9942598842641663,0.9946071472373617,0.9948980973744906
390.0,0.9759696190567085,0.9872774110701459,0.9902241972638668,0.9917477647989118,0.9927224868707405,0.9934160176436455,0.9939423275830009,0.9943595106995203,0.9947007774466301,0.9949866961376715
400.0,0.976211614309544,0.9874669226348106,0.9903786386118927,0.9918802369862785,0.9928399650723245,0.9935225450390042,0.9940404461645956,0.9944509254876689,0.9947866917667426,0.9950679942743498
410.0,0.9768955315415847,0.9879841775144456,0.9907996727625716,0.9922415151676879,0.9931604534429282,0.9938132121877881,0.9943081954726408,0.9947003937953801,0.9950211552666806,0.9952898625161705
420.0,0.9771362424580063,0.9881769034382896,0.9909582544613597,0.9923780964716903,0.9932817981801324,0.993923340757955,0.9944096737112155,0.9947949585930802,0.9951100394735358,0.9953739753878139
430.0,0.9770156322449256,0.9880988685185366,0.990895988484813,0.9923249251303681,0.9932347004006684,0.9938806481008633,0.9943703554838753,0.9947583282622,0.9950756138947544,0.9953413999294939
440.0,0.9766707247534641,0.9878544112783167,0.9906982762161157,0.9921554713544812,0.9930844142482287,0.9937443512063693,0.9942448046572544,0.9946413486921936,0.9949656697080022,0.9952373616222037
450.0,0.9762110444445551,0.9875254928501158,0.9904323819965134,0.9919277068927427,0.9928824766926561,0.9935612409981938,0.9940761457413498,0.994484210793727,0.9948179855702578,0.9950976120401688
460.0,0.9756615995539787,0.9871342370870455,0.9901170165068426,0.991657908835607,0.9926434078632881,0.9933445185832366,0.9938765524290584,0.9942982628576617,0.9946432296643846,0.9949322472437263
470.0,0.9748683608023411,0.9865723245542473,0.9896656442911784,0.991272312170643,0.9923019413751105,0.9930350553814762,0.9935915840961816,0.9940327917500249,0.9943937431174856,0.99469616979557
480.0,0.9739404652280398,0.9859222036964789,0.9891457390933063,0.9908289135050868,0.9919095503414213,0.9926795392977882,0.9932642465785384,0.9937278650143935,0.9941071815787949,0.9944250108602997
490.0,0.9728231727993316,0.9851513557579276,0.9885322576073946,0.9903065609907291,0.991447563314747,0.9922610624847149,0.9928789716661982,0.9933689777807013,0.9937699111751895,0.9941058671275659
500.0,0.9714656306126377,0.9842308209048898,0.987803113351245,0.9896866227274504,0.990899529632475,0.9917647227182168,0.9924220337450037,0.9929433389787683,0.993369906764619,0.9937273561745191
510.0,0.9698254801077744,0.9831383609493453,0.9869415430307744,0.9889549507391027,0.9902529402846945,0.9911791768310526,0.9918829780498983,0.9924412009845986,0.9928980011308791,0.9932807983130103
520.0,0.9680770229624925,0.9819967816191301,0.9860446246609507,0.9881939118828985,0.9895805320520956,0.9905702668571995,0.9913224037730922,0.9919190037388768,0.9924072302122559,0.9928163765533646
530.0,0.9660853275766429,0.9807184386955682,0.9850429967167473,0.9873444556799489,0.9888300576105313,0.9898906485848514,0.9906967100813205,0.9913361230404526,0.9918594093260554,0.9922979525942164
540.0,0.9637559041353039,0.9792484114910533,0.9838935563554663,0.986369909680095,0.9879690601661646,0.9891108998831847,0.9899787917225911,0.9906672965425378,0.991230787086575,0.9917030430100322
550.0,0.961022174431739,0.9775509757301302,0.9825681951022794,0.9852463011602021,0.9869762932603531,0.9882117428748952,0.9891508765251453,0.9898959512774157,0.9905057747090928,0.9910168856000099
560.0,0.9579941238876359,0.9756956401218194,0.9811206430459947,0.9840190098267505,0.9858917838405402,0.9872293941049816,0.9882462884361883,0.9890531178122148,0.9897135264064578,0.9902670623562471
570.0,0.9548861213128371,0.9738102633685797,0.9796500062684272,0.9827719338828173,0.9847896288920138,0.9862309509492287,0.9873268012450054,0.9881963440280133,0.9889081295406779,0.9895047590368514
580.0,0.9516756881198403,0.9718765614853928,0.9781415470350461,0.9814925060464055,0.9836587026636721,0.9852063258287012,0.9863831196231401,0.9873169646793784,0.988081435512169,0.9887222606903461
590.0,0.9481574654700243,0.969767648833289,0.9764959296384826,0.9800963924357224,0.9824244234545847,0.9840879251673071,0.9853529744711046,0.986356942407426,0.9871788754346674,0.987867908858385
600.0,0.9474193228200138,0.969326449683446,0.9761515755085133,0.9798042003561767,0.9821660736199167,0.9838538119788,0.9851373229724413,0.9861559611062702,0.9869899166629462,0.9876890371761937
610.0,0.942979389665805,0.9666744753359091,0.974081013175126,0.978046925745997,0.9806121245900319,0.9824455111625663,0.983839984948765,0.9849468088615203,0.9858530420566817,0.9866128098858121
620.0,0.9370985120746905,0.9631663158558714,0.9713400076024212,0.9757197011756157,0.978553628379761,0.9805796019109364,0.9821208485404187,0.9833443480905404,0.9843462294289463,0.9851862683749841
630.0,0.9315011315490855,0.9598257535983338,0.9687277577245437,0.9735007826251025,0.9765903536373053,0.9787996315849554,0.980480629460051,0.9818152552915795,0.9829082568555091,0.9838247817212146
640.0,0.9265820581385645,0.9568857663123083,0.9664269437443507,0.9715455844457147,0.9748599466794162,0.9772304836119741,0.9790344681009165,0.9804669157381813,0.9816401455636018,0.9826240256806259
650.0,0.9213315450935683,0.9537416948772561,0.9639645278899784,0.9694522035803319,0.9730067556540796,0.9755496781112123,0.977485179616167,0.9790222614052826,0.9802813246463109,0.9813372782959151
660.0,0.9161134035908122,0.9506099333927637,0.9615098035731355,0.9673644782423425,0.9711580670175565,0.9738726299925423,0.9759391261681164,0.9775804548207088,0.9789250524017575,0.9800528413668795
670.0,0.9113770091975064,0.9477607488508558,0.9592748694200485,0.9654629135096569,0.9694737850074708,0.9723444400263928,0.974530104527623,0.9762662931767159,0.9776887394278774,0.9788819202204947
680.0,0.9076500436360865,0.9455142321528158,0.9575115296440507,0.9639620797306958,0.9681441479397663,0.9711378362282609,0.9734174574531765,0.975228453883972,0.9767123035328835,0.9779570699486099
690.0,0.9020476234283954,0.9421295007091883,0.9548528666767141,0.9616983407046203,0.9661381328333477,0.9693171198155573,0.9717382932556339,0.9736620205573525,0.975238419807175,0.9765609508083036
700.0,0.8935948803311399,0.9370047814281901,0.9508230650326048,0.9582651387353343,0.9630946557089541,0.9665540346001928,0.9691895075612905,0.9712839651262756,0.9730005724519845,0.9744409422551134
710.0,0.8854479020571152,0.9320446239279657,0.9469175865019467,0.9549355483717064,0.9601417101143145,0.9638722864523699,0.9667151523079496,0.9689749118283895,0.9708273182030595,0.9723818550943383
720.0,0.8774267438929316,0.927140774599083,0.9430514976501597,0.9516372926682812,0.957215269341595,0.961213776270598,0.9642616543686457,0.9666848906779153,0.9686716443445741,0.9703391608880136
730.0,0.8744237243126264,0.9252995847133982,0.9415986654037857,0.950397265101266,0.9561146989145165,0.9602137534944006,0.9633385979941749,0.9658232260362006,0.967860444535059,0.9695704081455043
740.0,0.8671300670772247,0.9208157487902136,0.9380576660537384,0.9473736045907722,0.9534303257899219,0.9577741294041034,0.9610863922544153,0.9637205562447759,0.9658807236239715,0.9676941218588803
750.0,0.8567274735254358,0.9143908544888918,0.9329764793063768,0.9430314621766368,0.9495735198580286,0.9542677384252622,0.9578485080583096,0.9606970132747067,0.9630334831805106,0.9649952504537621
760.0,0.844788081011791,0.9069728177964391,0.9270990897782926,0.938004016906279,0.9451051984346037,0.9502035682471668,0.9540942780412368,0.9571903581769629,0.9597305709696963,0.9618638725749203
770.0,0.8315891873106982,0.8987163829351347,0.9205437175326862,0.9323903792055599,0.9401122903484352,0.9456599309771003,0.9498955118790954,0.9532672718015551,0.9560344901365968,0.9583590040547554
780.0,0.8189548726777205,0.8907569004365649,0.9142102871878841,0.9269604833583096,0.935279181450806,0.9412593595513042,0.9458272996550582,0.9494649427845085,0.9524512350485789,0.9549603742354765
790.0,0.8078243644835061,0.8836981983612775,0.908582128551656,0.9221299923759707,0.9309765816572666,0.9373398595237481,0.9422024486753874,0.9460759782720018,0.9492567414761867,0.9519298500099834
800.0,0.7977548194169071,0.8772739255514137,0.9034503387680765,0.9177211802522273,0.927047083586799,0.9337586189087317,0.9388892890411765,0.942977577138065,0.9463354862543315,0.9491580213315411
810.0,0.7948767031765396,0.8754308792449399,0.9019764048223083,0.9164541261809872,0.9259173370171557,0.9327287097007428,0.937936273372375,0.9420861857489417,0.9454949429578918,0.9483603810893738
820.0,0.794038446069801,0.8748935050375793,0.9015465090022429,0.9160845047090712,0.9255877329551917,0.9324282088380346,0.9376581909220764,0.9418260720784755,0.9452496572927428,0.9481276075265634
830.0,0.7938192416352072,0.8747529018767846,0.9014340112427679,0.9159877730907097,0.9255014703454457,0.9323495606553631,0.9375854085652296,0.9417579915158307,0.9451854568389769,0.9480666812673764
840.0,0.7911514480313475,0.8730407564370217,0.900063828243311,0.9148094799328031,0.9244506200035989,0.931391415619544,0.9366986867622685,0.9409285239553005,0.9444032407527413,0.9473243400052842
850.0,0.7739628806126668,0.8619456479596326,0.891168869727838,0.9071529588568487,0.917618031374187,0.9251588676419995,0.930928816241463,0.9355297827786778,0.9393109469523084,0.9424907619446384
860.0,0.758862067084427,0.8521046623484235,0.8832560560962308,0.9003311403532397,0.9115241570692488,0.9195961458886349,0.9257762231336412,0.9307065188353366,0.9347598471328569,0.938169595662084
870.0,0.7376247126544073,0.8381112037862241,0.8719660008977553,0.8905800549128634,0.902803398749147,0.9116288597806348,0.9183916720796347,0.9237904797354575,0.9282313798261407,0.9319688294650815
880.0,0.7119043111255484,0.8209135161755652,0.8580277225638535,0.8785126320178296,0.8919942367985694,0.9017426339719903,0.9092208018570208,0.9151957082356034,0.9201138158142955,0.9242551979235247
890.0,0.6940340586071239,0.8087957953196112,0.8481639302310165,0.8699530462475243,0.8843157210410099,0.8947122786502371,0.9026938895734709,0.9090748909006302,0.9143298184005801,0.9187566038514587
900.0,0.6867156566492306,0.8037917591757875,0.8440801712909974,0.8664043918413578,0.8811295303398413,0.8917932033111887,0.8999825523069348,0.9065312846865109,0.9119254375305684,0.9164702697870043
910.0,0.6809422971867334,0.79982666448157,0.840839865732131,0.863586624557175,0.8785983878663358,0.8894734853929217,0.8978273722773846,0.9045090237509699,0.910013551559913,0.9146520004128468
920.0,0.6737951805774425,0.7948965522976098,0.8368054765056196,0.8600757876213262,0.875443205360575,0.8865808917184743,0.8951392720277023,0.9019862050526206,0.907628037615219,0.9123829832306887
930.0,0.6652610979670752,0.7889780856060732,0.8319542510650252,0.8558503771910063,0.8716436667640766,0.8830961479211918,0.8918998809844467,0.8989452457701199,0.904752005204926,0.9096469415798167
940.0,0.65599231190755,0.782510091865805,0.8266424075003178,0.8512190364994577,0.8674763642731025,0.8792723119629949,0.8883440027161598,0.8956062406606503,0.9015933600108624,0.9066414602007963
950.0,0.6457142407157032,0.7752881720426534,0.8206987205086942,0.8460308953335587,0.8628046207235383,0.8749833644387817,0.8843540185437405,0.8918584235684147,0.8980470700944401,0.9032664014302076
960.0,0.6149176811328441,0.7533245546275062,0.8025387632955608,0.830140237903909,0.8484728305484489,0.861810944168274,0.872089206773254,0.8803301203877384,0.887132554114856,0.8928740123899898
970.0,0.585849399657283,0.7321202040302073,0.7848833222662596,0.814633233147909,0.8344533110759104,0.848903359332165,0.8600552759750567,0.8690071137935701,0.8764033183721787,0.8826507863970269
980.0,0.5578106459703362,0.7111984869236184,0.7673400980808821,0.7991667930417201,0.8204365245019828,0.8359759464950036,0.8479870096575999,0.8576399604285337,0.8656230636307515,0.8723716073452857
990.0,0.5317485187845891,0.691307497386212,0.7505433919864873,0.7843027977477907,0.8069330381832521,0.8235003897500501,0.8363252621949187,0.8466442624466192,0.8551861958458453,0.8624127467089446
1000.0,0.5007549428182927,0.6670507483363992,0.7298984708632653,0.7659565424436018,0.7902207988082282,0.8080304475173216,0.8218431915685671,0.8329733961780339,0.8421977375239869,0.850009249997993
1010.0,0.46676207318418966,0.6396255270270788,0.7063331228508586,0.7449079765695628,0.7709836831020794,0.7901813994687295,0.8051040587504839,0.817149487867568,0.8271462673478726,0.8356216801630801
1020.0,0.44814163341411317,0.6242050118424385,0.6929737451759999,0.7329229511743578,0.7599990440352447,0.7799687519709739,0.7955117555443729,0.8080706058210705,0.8185019623608716,0.827351765789227
1030.0,0.443691543246455,0.6204744058570395,0.6897294244551199,0.7300064651808476,0.7573224882540427,0.7774779742487397,0.7931706129661091,0.8058535240373093,0.8163900335903586,0.8253305272286058
1040.0,0.4453019203152673,0.6218252366170881,0.6909045171839653,0.7310630017834051,0.7582922239100199,0.7783804820389985,0.7940189614009607,0.8066569627383794,0.8171554024626055,0.8260630590766352
1050.0,0.45906462808820414,0.6332825600150178,0.7008470037425915,0.7399906457589335,0.7664794286644011,0.7859954550420012,0.8011736377680081,0.8134303870283816,0.8236059278330525,0.8322352694874209
1060.0,0.4779327740366392,0.6487328377454104,0.7141848355450583,0.7519337240509624,0.7774122612478314,0.7961510818597165,0.8107060702665476,0.8224478673050867,0.8321880831319911,0.8404427718514521
1070.0,0.49285702877631915,0.660752570688987,0.7245071327474455,0.7611508356363331,0.7858345077715582,0.8039645294994757,0.8180328759118782,0.8293734927068128,0.838775183542898,0.8467389607316573
1080.0,0.500971426888761,0.6672165056925266,0.7300391266039402,0.7660814356619104,0.7903345419443012,0.8081357329995439,0.8219417596977533,0.8330664520128199,0.8422861580706755,0.8500936980407895
1090.0,0.5033637731302841,0.6691121248014702,0.7316588091416267,0.7675237987020639,0.7916502238255693,0.8093547955862735,0.823083817883782,0.8341451696804202,0.843311520670108,0.8510732747929722
1100.0,0.5076886736311984,0.6725291808599477,0.7345757507039963,0.7701200984440983,0.7940177230048084,0.8115479221622905,0.8251380465109809,0.8360851933101201,0.8451553742916215,0.8528346231731586
1110.0,0.5033662811650583,0.6691127387237225,0.7316590986126835,0.7675239674518226,0.7916503329995201,0.8093548705570907,0.8230838712590401,0.8341452084977402,0.8433115491925706,0.8510732957648715
1120.0,0.49915605463658563,0.665771237256216,0.7288027924967331,0.7649798304382035,0.7893293451403403,0.807204136649918,0.8210688594901795,0.8322418550587236,0.8415022638429868,0.8493447419894785
1130.0,0.4813322556006707,0.6514797365863895,0.7165468529799535,0.7540444005219187,0.7793418705463999,0.7979418572991787,0.8123857809955227,0.8240359620245067,0.8336988323686627,0.8418870274335968
1140.0,0.46605534150775824,0.6390317443822275,0.7058177770103833,0.7444454392129096,0.770559710626665,0.7897872305602657,0.8047338564330208,0.816799128938791,0.8268127079965052,0.8353025952223433
1150.0,0.4644812860907813,0.6377378904640132,0.7046995632184768,0.7434435677275962,0.7696422413106693,0.7889347570117199,0.8039335341142037,0.8160419212487807,0.8260919622598522,0.8346132394893081
1160.0,0.4169968013216482,0.5977074085085564,0.6698225868837415,0.7120593349274266,0.740821021731644,0.7621013861123944,0.778703146091323,0.7921417102951926,0.8033199734294785,0.812814838445386
1170.0,0.377778789794527,0.5630039115310294,0.6391176098712169,0.6842004123100028,0.7151004094085691,0.7380633786801142,0.7560355938075166,0.7706198425246688,0.782775475225759,0.7931176909209718
1180.0,0.34165433363952663,0.5295118581564527,0.6090374370028363,0.6566880296381671,0.6895672129501116,0.7141116167213378,0.7333854074234745,0.749066152198828,0.7621627745511241,0.7733247071549896
1190.0,0.3108699073870657,0.49964047387790933,0.5818095730602524,0.6315855279216647,0.6661501547015221,0.6920638260575366,0.7124772014012452,0.7291258009246535,0.7430582155043872,0.754951862781132
1200.0,0.2866883394080408,0.4751968130014728,0.5592281951729638,0.6106155617146808,0.6464961234628405,0.673496779977125,0.6948247823378008,0.7122563407237992,0.7268689675686951,0.7393609795984829
1210.0,0.24687462174121783,0.43277614756292443,0.5193425560498539,0.5732201357842752,0.6112286813128612,0.6400309851968826,0.6628993091461017,0.6816644730115959,0.6974456636512415,0.710972597295957
1220.0,0.22289439851799486,0.40569788185641176,0.493377871561769,0.5486154451243371,0.5878625475039803,0.6177479943154662,0.641561273698548,0.6611561771445027,0.6776720875637644,0.6918550621333746
1230.0,0.20883339940472345,0.3892012498101209,0.47735033732505694,0.5333179857375172,0.573267001022652,0.6037822259727537,0.6281534914817708,0.6482435339347572,0.6652012853207262,0.6797811494279186
1240.0,0.19885154464015065,0.37718333790957886,0.46556854233288225,0.5220172279437456,0.5624499705158946,0.5934079586238946,0.6181761247790222,0.6386211330993214,0.6558974480521458,0.6707647165164036
1250.0,0.1920097357233236,0.36878736247121563,0.4572823763895269,0.5140401875232715,0.5547960776343482,0.5860547164561513,0.6110949186857573,0.6317847270893917,0.6492817159271768,0.664348748762555
1260.0,0.18982450456940445,0.36607310750062183,0.454592724094691,0.5114451907986,0.552302666612729,0.5836568204216881,0.6087839571133222,0.6295522967333192,0.6471202708567404,0.6622516957193437
1270.0,0.18771486455083447,0.363439207431622,0.45197794434899863,0.5089199047573134,0.5498746485249999,0.5813207137862755,0.6065317367919111,0.6273759906212324,0.6450126725641705,0.6602064840114616
1280.0,0.19079992134465776,0.36726984477119684,0.45577553613258875,0.512585136685274,0.5533973473682968,0.5847091891903695,0.6097979292494965,0.6305316453756923,0.6480683596315937,0.6631714515357785
1290.0,0.19286295970256548,0.3698140326762674,0.4582919572234983,0.5150108113693694,0.5557267994167996,0.58694858251203,0.6119555550242238,0.6326155212485514,0.6500856431563078,0.6651283753440874
1300.0,0.19386363413885505,0.3710403501440269,0.4595026272829219,0.5161767028536255,0.5568457670165115,0.5880238366024231,0.6129912218882069,0.6336155415251087,0.6510535138566653,0.6660671308407
1310.0,0.19593366027051026,0.37357545123194796,0.46200389584845636,0.5185845002419711,0.5591559953890701,0.5902433285267322,0.6151286278644126,0.6356790857183584,0.6530504779258676,0.6680038241102559
1320.0,0.19584709988897023,0.3734628277494903,0.46189134364746676,0.518475558451928,0.5590511518816996,0.5901424109378691,0.6150313158041268,0.6355850474967267,0.6529594086412407,0.6679154539602806
1330.0,0.1968299996961147,0.37465925492028246,0.46306970706811107,0.5196088577371742,0.5601379100455117,0.5911860722780143,0.6160360814557221,0.6365548679417592,0.6538977629555716,0.6688253469927706
1340.0,0.1956738339652688,0.373237321354465,0.46166595339485095,0.5182573838944806,0.5588411758156074,0.5899402912891412,0.6148364127834193,0.6353966980086015,0.6527770028486344,0.6677384520795382
1350.0,0.1914785895298952,0.36806318740432314,0.45655063387740547,0.5133282628475642,0.5541088475861099,0.5853918728978962,0.6104548171467304,0.6311654685117272,0.6486814784276392,0.6637658827487875
1360.0,0.1894427347174977,0.3655305650508376,0.4540395839888527,0.5109048589637604,0.5517798629033213,0.5831517973250449,0.6082957304110668,0.6290795812154205,0.6466617820656129,0.661806246518994
1370.0,0.18460557784232556,0.3594699040745063,0.4480144255728204,0.5050812529436335,0.5461775862886566,0.5777595093521625,0.603095529136866,0.6240534682851195,0.641793397942348,0.6570811945966609
1380.0,0.17662989094591677,0.3493313367740096,0.43788156992992294,0.49525829804775046,0.5367094939699991,0.568633451053163,0.5942850595004159,0.6155306171816962,0.6335321713110852,0.6490584243350132
1390.0,0.1647492500665255,0.33384744027451946,0.4222664089959748,0.48004492646489033,0.5219975637369563,0.5544194554104288,0.5805378060128671,0.6022130172374573,0.6206081469838343,0.6364950110180901
1400.0,0.14931930419211858,0.31300009860563344,0.4009625445820674,0.4591356259021443,0.5016790437193704,0.5347197313691378,0.5614338152500785,0.5836665227567329,0.6025781630627705,0.6189422626369683
1410.0,0.09144645936851732,0.22510593767636308,0.3069970111047525,0.36450808881221963,0.408136569180539,0.44288978598697315,0.47152414109195523,0.49570963945404617,0.5165300012025337,0.5347258092289051
1420.0,0.05156485179612564,0.15048334036287525,0.22031601841887746,0.27289822781310724,0.31458278255888567,0.3488357401242821,0.3777276245193443,0.40258648495080745,0.42431179125639934,0.44353923650939736
1430.0,0.02707943016199693,0.09296258691280798,0.14702491969984932,0.19098087327307928,0.2276262727697239,0.25885759045763246,0.2859501367690881,0.309789733954148,0.3310127445462921,0.3500900950921592
1440.0,0.01682294670255709,0.06277575861082889,0.10509805027028313,0.14155959590654454,0.17315581352310624,0.20086605525600323,0.22544874749974098,0.24747667653621144,0.26738610202124163,0.28551451784287
1450.0,0.011546901098536589,0.04379502700998011,0.07682377078596282,0.10676893855171143,0.13361286072379322,0.15775811969405945,0.1796109206076925,0.19951652472046,0.2177576762511443,0.23456462806521786
1460.0,0.008348693441493388,0.029393362424740197,0.05381349855378116,0.07725059045426007,0.09904941866987763,0.11920033252102893,0.13783800395876522,0.15512165099126365,0.17120213612865529,0.18621356494517322
1470.0,0.0069317760039418344,0.02098580035549357,0.03936261342191247,0.0579256790642071,0.07575422392643204,0.09262507862996376,0.10851938625337841,0.123484873998031,0.1375896239707369,0.15090495808687276
1480.0,0.006327875330858726,0.016088151703850005,0.030364997045044417,0.04544757876960904,0.06033515846872462,0.07470109526421875,0.08844297647364156,0.101544178416752,0.11402302387895663,0.12591184746015952
1490.0,0.006153663556737951,0.014257384830663198,0.026834757481564882,0.04042363822749848,0.054018935089764596,0.06726322728067026,0.08002540132553009,0.09226542530982833,0.10398290477612371,0.11519515083554195
1500.0,0.006144748040866249,0.014200134903905056,0.026724043347018802,0.04026424004066854,0.05381646828122812,0.06702278332111901,0.07975138153923055,0.0919616005984159,0.1036525103667708,0.11484097483075657
1510.0,0.006202493654409577,0.014909534474277583,0.02810852202229851,0.042244715040291744,0.056314203216785506,0.06997068896149752,0.0830934732572187,0.09565100982864849,0.1076496805162332,0.11911223116310228
1520.0,0.00627912663388052,0.015756041494456422,0.02973688085779922,0.04455703672297624,0.05921651799435978,0.07338401414705266,0.08695240874510807,0.09990110824206445,0.11224519623654469,0.12401437348138399
1530.0,0.006381407137403605,0.016779792280415828,0.03167579505709677,0.0472881279624542,0.06262613619428142,0.07737804464211788,0.09145359814284389,0.10484554989643172,0.11757947768456099,0.12969340914825872
1540.0,0.006545659065451752,0.018251668657467354,0.03441225597216105,0.051105222884696946,0.0673608008889808,0.08289750808700881,0.09764999066662793,0.11163032424486077,0.1248791020886453,0.137446165245026
1550.0,0.006774793535484491,0.02006473088074889,0.03771152383500277,0.055655619637220294,0.07296261156804196,0.08939103971295737,0.10490698807913028,0.1195464444085806,0.13336835327998928,0.1464368570531911
1560.0,0.007055122767098296,0.022052257945693276,0.04125126510550039,0.06048138796344384,0.07885709190522479,0.09618357732456218,0.11246216460957362,0.12775513895482207,0.14214137279280809,0.1557003840229951
1570.0,0.00746961131351505,0.024688529165320123,0.045841582629312615,0.0666631222788199,0.08634509419952548,0.1047579554141163,0.12195063671038148,0.1380203153768993,0.15307196429746273,0.16720502701181011
1580.0,0.008018740830116493,0.027830161099434793,0.05118076832328453,0.07375767690896735,0.09486003105829707,0.11443992924207433,0.1326039676842096,0.14949079552842268,0.16523597027441858,0.17996200745898577
1590.0,0.008620414839191877,0.03097310822814778,0.05640181873179275,0.08060702694804976,0.10300792927755303,0.12364156293524511,0.14267289072188166,0.16028180858171362,0.1766338757839995,0.19187397521107052
1600.0,0.009148591771196616,0.03355175215226573,0.06060727071334959,0.08606637583071845,0.10945471483015866,0.1308809763456365,0.15055832967768737,0.1687002512524584,0.1854964442311185,0.20110961331553506
1610.0,0.009743385771432885,0.036297843423343384,0.06501800090062693,0.09174241778726584,0.11611635847173808,0.13832629378592423,0.15863688580948362,0.17729706485777547,0.194521780009898,0.21049221576959093
1620.0,0.010207704555855835,0.038351844649980586,0.06827434491438573,0.09590116062231323,0.12097109535497629,0.14372971324502698,0.1644802327279074,0.18349785123163406,0.20101606008702935,0.2172295156169183
1630.0,0.010617493344941163,0.040108298744274844,0.07103205928810179,0.09940316002965396,0.12504280963447476,0.14824761206491238,0.16935373881669075,0.18865866138486204,0.20641149274691845,0.22281817580084703
1640.0,0.01105238517273524,0.04191953035287418,0.07385212250985554,0.10296696197198346,0.12917212700637717,0.1528172337963753,0.17427239401032804,0.1938578710162894,0.21183867451490226,0.22843217757975637
1650.0,0.011513021109322006,0.04378562342880692,0.0767339189768346,0.10659136573954266,0.13335739269829133,0.157436588934415,0.17923397231086782,0.19909309493342217,0.21729512056219583,0.23406898191794415
1660.0,0.012225799129061164,0.04657812576084371,0.08100649828922277,0.11193580846592209,0.13950494203563937,0.16420128658418381,0.18648197850039414,0.20672509173745135,0.22523558566043472,0.24225932646008166
1670.0,0.012997432864317846,0.04949368959103703,0.08541743285756999,0.11741646883632241,0.1457790625682521,0.17107969661812167,0.1938296926744348,0.21444267985140944,0.2332479308553516,0.2505084944907353
1680.0,0.013830241257399472,0.05253309838506023,0.08996539930753832,0.12303023425455616,0.1521752712875512,0.17806634208457736,0.2012709452576942,0.22223922787677977,0.24132523662040653,0.2588094081630849
1690.0,0.014663705263579015,0.055478799015069795,0.09432613753135007,0.12837818497146344,0.15824049411221272,0.18466782717397995,0.20828173642493225,0.22956717944137628,0.24890163378291305,0.2665818704675428
1700.0,0.015553890869774788,0.058531450697764074,0.09880083084699529,0.13383319448037853,0.16440067707538086,0.19135048170565683,0.21535975365465926,0.2369489433330649,0.25651924377418656,0.2743838540639855
1710.0,0.01649537877585171,0.061667721250970475,0.10335424164954708,0.13935186616150505,0.17060668574691074,0.1980610650884019,0.22244878302839327,0.24432613875873674,0.2641181055082544,0.28215425216749795
1720.0,0.017496030554201625,0.06490923289068028,0.10801621676169383,0.14496957578197958,0.17689792405359492,0.20484206375740627,0.22959374411061462,0.2517456458432744,0.2717467016732689,0.2899428708614366
1730.0,0.018557432781511746,0.06825573248660187,0.11278470642968388,0.1506829668902953,0.18327017730305964,0.2116887384916238,0.23678960687868586,0.25920230434960095,0.27939985143551005,0.297744583227302
1740.0,0.019313923220188163,0.07058719960043554,0.116079130921871,0.15461002262057555,0.18763417048105666,0.21636459885255094,0.2416930228468866,0.2642741323251303,0.28459729919515936,0.30303591465254925
1750.0,0.020098143554268928,0.07296179421291783,0.1194139519494241,0.15857023490948008,0.19202310739671793,0.22105740375713046,0.24660599239869777,0.26934882979012925,0.28979162434661554,0.30831876737401404
1760.0,0.020910375586088065,0.07537906637591098,0.12278818401638157,0.16256229262844976,0.1964355045143336,0.22576559740445942,0.25152695070101905,0.2744248622075611,0.29498134671663145,0.3135917298844891
1770.0,0.021543820753457534,0.07723375027547118,0.12536075934291027,0.1655942519058534,0.19977770292983116,0.22932460478122968,0.2552408103516872,0.2782507223639234,0.2988885921808405,0.3175579185265813
1780.0,0.022192606301455028,0.07910919797283712,0.12795047851685887,0.16863799009799063,0.20312626798166836,0.23288500229562967,0.2589516282304887,0.2820696387500679,0.30278546898422704,0.32151073041583117
1790.0,0.022856758016517188,0.0810050875737087,0.13055682189467466,0.17169289264487186,0.20648055441761,0.2364461515075904,0.2626587939088301,0.28588104048075114,0.3066714515902363,0.3254496877633806
1800.0,0.02353629572113182,0.08292109354342395,0.1331792710629577,0.17475835144638052,0.2098399278023961,0.2400074280511347,0.26636171331898484,0.2896843745487981,0.31054603327206814,0.3293743320842929
1810.0,0.02448145821841951,0.08555140870273188,0.136763514765239,0.17893640923518178,0.2144093099137511,0.2448438430131678,0.2713841338549774,0.29483758993557424,0.31579113017190796,0.3346831460804789
1820.0,0.025456988058548763,0.08822333811406297,0.14038335749151024,0.18314078542165563,0.21899567179360607,0.24968870691626838,0.27640745477096534,0.2999850972078012,0.3210247465413119,0.3399754304947941
1830.0,0.026463076092826072,0.0909362742962352,0.14403768710703937,0.1873701112614264,0.22359754389305567,0.254540539794459,0.28143023680360774,0.30512552599415627,0.32624559564882155,0.34524998903185466
1840.0,0.026398419696155542,0.09074598411398135,0.1437698302958543,0.18705317429241392,0.22324814357589334,0.25416898055357057,0.2810432518842722,0.30472770066887606,0.32584015602004046,0.34483926485441346
1850.0,0.02582884713349347,0.08919445348158739,0.1416671393519121,0.1846119044569171,0.2205867766373083,0.2513595358714537,0.27813225094968563,0.30174657395233867,0.32281087957066107,0.3417776224385078
1860.0,0.023871933617466905,0.0837915754136765,0.13431121054396983,0.17604403178299896,0.2112233767036241,0.24145561269152,0.2678536109733773,0.29120590298636234,0.31208740083326486,0.3309285349686093
1870.0,0.02036395234589382,0.07366517434432085,0.12029024660964996,0.1595376942085431,0.1930445717544958,0.2221125656876434,0.24768254233905873,0.2704387969416623,0.2908896074655322,0.3094209845062905
1880.0,0.01542756111283803,0.05809631818433401,0.09802282072213617,0.13278336515867903,0.16314171791991064,0.18992977734482405,0.21381255118052633,0.23530170990583477,0.25479215380358555,0.2725925243384189
1890.0,0.011837390792551559,0.04525660976309037,0.07884086269944138,0.10910718667887717,0.13615898651561312,0.16044760711454986,0.182403102570252,0.20238398834557897,0.22068104996898147,0.23752973737081293
1900.0,0.008573212251771413,0.031430383303219296,0.05703660968944077,0.0813023432850824,0.10371742820801337,0.12434516565526511,0.14336162048134635,0.16095182037344635,0.17728383374703444,0.19250380560102665
1910.0,0.006754621000739395,0.02155733473569602,0.04034936278505265,0.059153867890185986,0.07713353895276195,0.09410448190938388,0.11006778041220978,0.12508215442006354,0.13922217596624506,0.15256321632645328
1920.0,0.00587540079088886,0.014821267339152148,0.02803846643598862,0.0420936504234562,0.05604111130751968,0.0695612483854709,0.08254587126073819,0.09496934143025679,0.10684073737868385,0.11818388294170551
1930.0,0.005561258472634083,0.01098868093192935,0.020417105640342586,0.031051155710271623,0.04197778434760328,0.052830568754029306,0.06344950890955865,0.07376422998801539,0.08374689124723135,0.0933910086351766
1940.0,0.005449243384043699,0.008618302906382408,0.015265389246811535,0.023250786537121253,0.0317551530537025,0.04041183293676222,0.04903972155279409,0.057544852197890024,0.06587778640137518,0.07401326099200711
1950.0,0.005417222964367122,0.007523619108951771,0.01266641407174887,0.019155036039715818,0.02624971891161252,0.03360055582156384,0.041023994645055226,0.048418229284884415,0.05572502029512587,0.06291073722443973
1960.0,0.005401022439763087,0.006818263118805328,0.01085128829861067,0.016198258535609744,0.02219331024979193,0.02850860883212051,0.034964537085046626,0.04145678737193775,0.04792256099978775,0.05432324618495384
1970.0,0.005390829670823885,0.006550969741658502,0.010123100197866578,0.014983561461995658,0.02050215428417469,0.0263631973495602,0.032390629908354916,0.03848026300700633,0.044568103667171184,0.05061390550311537
1980.0,0.005381412122082047,0.006347921692445052,0.009548106513021027,0.014009738805201982,0.01913398529703345,0.02461633798709465,0.030284542272085158,0.03603509322006374,0.041803397370831774,0.047548117215642595
1990.0,0.005373295482865149,0.006329649831728576,0.009507917495334039,0.013944610244235229,0.019043323302668946,0.024500548010903213,0.030144467704479212,0.03587175574076316,0.04161787369755346,0.047341479619942485
2000.0,0.005365181287886749,0.0063115154496740725,0.009468074883883756,0.013880037125324235,0.018953413161966356,0.024385690097883488,0.030005489220966356,0.03570966332879268,0.04143373044807429,0.047136345557436864
2010.0,0.005354819671318059,0.006396247482542644,0.009736190090492761,0.01434328674001008,0.01960868428042951,0.02522476051296575,0.031018485181111853,0.03688651794816985,0.04276476975113127,0.04861249890464326
2020.0,0.005344567748681715,0.006487463749660411,0.010016266213102304,0.014822809350853497,0.020283613554086127,0.026086113031863485,0.03205579832163132,0.03808926969625581,0.04412292755621823,0.05011670333758615
2030.0,0.005335261128605558,0.006631984103492741,0.010436957919894432,0.015533486003992075,0.021277441094668937,0.027349377147964073,0.03357287448656413,0.039844600103331504,0.046101758690381744,0.052305317369206863
2040.0,0.005326289844619512,0.006790679623174693,0.01088356448850837,0.016279478278364564,0.022313995368651373,0.028661173526625273,0.03514305239791231,0.04165664195032341,0.04814014863254994,0.05455571850030624
2050.0,0.005317125559015826,0.007116025074449815,0.011752783901272641,0.01770802202333609,0.0242814868172397,0.031136484105410523,0.038093126386973965,0.04504964726463854,0.05194648067298232,0.05874820062032406
2060.0,0.005310086354789142,0.00751380848784568,0.012765325882602378,0.019342655346446358,0.026509142124915917,0.03391853375696278,0.041390350164649925,0.04882512004116758,0.05616632701157678,0.06338161135778167
2070.0,0.0053102449021411955,0.008183279502150262,0.014379124802574899,0.02189449840860306,0.029944061896150457,0.038171545466857075,0.04639823311596137,0.05452966484967501,0.06251486433512798,0.07032670028158024
2080.0,0.005323156029120171,0.00905672951963893,0.016374815122248473,0.024979861004740242,0.03403965732146541,0.04319273463786789,0.052266085514557734,0.06117316924920374,0.06987072319879513,0.07833851981782576
2090.0,0.005368376803186071,0.010385650818120226,0.019252572124290122,0.029323285943819513,0.039718961009979584,0.05008094162025435,0.060249166606681476,0.07015073761203568,0.07975460910814688,0.0890510556906911
2100.0,0.005470583171091507,0.012176855382146945,0.022931754975933676,0.03473778980912054,0.04668539695161866,0.05843219622829089,0.06984016978370253,0.08085641071897157,0.09146674663313399,0.10167550138273518
2110.0,0.00566347750211678,0.014494982585092474,0.027464625443787874,0.041245960456791374,0.05492587562310881,0.06819550502926999,0.08094962159895576,0.09316256133993217,0.10484222504562309,0.11601086689797958
2120.0,0.005995608977160654,0.017464945314597333,0.03301112237807017,0.04902206319554056,0.06461854159754613,0.0795464463916817,0.09374637554291922,0.10722866687055577,0.12002952585074836,0.13219372931699222
2130.0,0.006504259247977845,0.02107084280896855,0.039465049905085536,0.05786853982809445,0.07548004892622162,0.09212240349804941,0.10779508442365009,0.12255292991484519,0.13646629207196434,0.1496066162671535
2140.0,0.007164716645958,0.025005181854649453,0.04624848030591796,0.06697942016277578,0.0865120082548219,0.10476130626747061,0.12179353496105953,0.13771251951572963,0.1526254226579015,0.16663194354670585
2150.0,0.008049249748950844,0.029589515159367787,0.053894383193699234,0.0770612358112157,0.0985647591812489,0.11843463920630838,0.13681686810129087,0.15387243305020035,0.16975064039835316,0.18458300657587606
2160.0,0.008978630777928133,0.03392037696007037,0.060913251910914824,0.08616629765042642,0.10932547066658455,0.13053401095703157,0.15001454697603464,0.1679818167024392,0.18462405721355205,0.20010172270969917
2170.0,0.010111853661173502,0.038756986538422245,0.06856199901018488,0.09594901295861191,0.12077138610415991,0.14330345850637802,0.1638542312112402,0.18269791084831857,0.20006512840059976,0.216147411052172
2180.0,0.011218891994084159,0.0431543448632773,0.07536707755473726,0.10454223101325348,0.13073406453727462,0.15433920866626538,0.17574548949352345,0.1952804481983195,0.21321217291127914,0.2297592876064295
2190.0,0.01249494063552403,0.047922324087876854,0.08260926384524339,0.11358610238883818,0.14113540954213952,0.16578887821907842,0.18801977569505376,0.2082125655334852,0.2266747808569572,0.24365324667979865
2200.0,0.013558320676366763,0.05170349128390661,0.08825816512848088,0.12056995804467048,0.1491098120858837,0.17451793029030563,0.197335006420734,0.21798977923893678,0.2368200889988706,0.25409419985804726
2210.0,0.01472697354183552,0.055691859796005216,0.0941389240722142,0.12778264405599657,0.15729805413821832,0.18344076177477148,0.20682219016870626,0.2279169883184674,0.24709411182129676,0.26464364543197016
2220.0,0.016006127677561315,0.05988987594732285,0.1002499291736254,0.13521895184036187,0.16569213014014447,0.192547315649876,0.21646981914795238,0.2379816946001627,0.2574837070997611,0.2752880559572091
2230.0,0.01697452166042288,0.06296367760094762,0.10466940876577262,0.14055638450181585,0.1716845949369885,0.1990215448358231,0.2233059676062031,0.2450938099533005,0.2648083696324256,0.2827773877832412
2240.0,0.01800051308931601,0.06613598738729318,0.10919092824470714,0.14598776777324346,0.17775886968743704,0.20556438029881247,0.23019770857425767,0.25224921082755813,0.2721649044070371,0.29028810785951026
2250.0,0.01806461836718011,0.06631633709214615,0.10942764957839662,0.14625848806944178,0.1780520199926362,0.205873031662509,0.23051735680926363,0.2525767678528133,0.27249817125547093,0.290625473389246
2260.0,0.017634141114815052,0.06497735209260792,0.107496387390908,0.14392346848853554,0.17543035289200198,0.20304187648716485,0.22752990532060843,0.2494710059457619,0.26930200035787544,0.28735986257347523
2270.0,0.016724007843273835,0.062124957302137886,0.1033826300635831,0.13894710708925484,0.1698389432962743,0.19699894924474348,0.22114856049470685,0.2428322754810774,0.262465589847074,0.2803707761553835
2280.0,0.015187451253313115,0.05717891807929697,0.09618586960009295,0.13019011451277598,0.1599559093087656,0.18627991890369994,0.2097960872040914,0.2309927203826724,0.2502476167604684,0.26785686159394145
2290.0,0.013807602969576047,0.05256309654784556,0.08937326887794457,0.1218250104252531,0.15045195039939824,0.1759179513062502,0.19877489914769347,0.21945761981522552,0.2383075871003395,0.2555953821752361
2300.0,0.012137854505316178,0.04670769387771285,0.08058931547653189,0.11092742084306259,0.1379758314300414,0.1622332104056604,0.1841473697257614,0.20408418645337856,0.2223376395488388,0.23914455176304297
2310.0,0.010711713433485863,0.04140977118537007,0.07248133261946664,0.10074216563674149,0.12620780966490566,0.1492315258554406,0.1701673520727707,0.18931782394813687,0.20693255899847907,0.22321639112723496
2320.0,0.009520142895178682,0.036711551494566,0.06514406979659508,0.09140916719530331,0.11532525321432789,0.13712090601021554,0.15706785039746854,0.17541195123209483,0.19236248285412952,0.20809477055035525
2330.0,0.008513242029003203,0.032486287241695944,0.05841028026561922,0.08273746501449998,0.10512224187468668,0.1256853478796291,0.14462567054726153,0.16213799904003845,0.17839466900503986,0.1935436100893468
2340.0,0.0077845756512668896,0.02924587493046015,0.053143627758192646,0.07587414411049176,0.09697705755265935,0.11649400204402358,0.1345691492762265,0.1513582241805961,0.16700488062198762,0.18163549486191474
2350.0,0.007160241043478623,0.026304544067185822,0.04827708000119308,0.06946470653369423,0.08931203454855136,0.10779201946144865,0.12500031575088416,0.1410574700656211,0.1560809678956055,0.17017729320751987
2360.0,0.006770926152740965,0.024397201462442085,0.04506874234347818,0.06519635647773533,0.08417023803160982,0.10192120868509555,0.11851434312457416,0.13404762512272933,0.1486215267055139,0.16232945088524794
2370.0,0.006423504060915898,0.02262365639585162,0.04204717835385384,0.061146132100941136,0.07926471799932083,0.09629620001056996,0.1122778935467619,0.12728706007111365,0.14140839844071826,0.1547230848957456
2380.0,0.006214870846221462,0.021557951100740432,0.04020949651756242,0.05866289931081307,0.07623933064653185,0.09281108183923588,0.10839940454682319,0.12306932733791646,0.13689610863294152,0.14995352882801616
2390.0,0.006020481434540517,0.02054280320917472,0.03844516223649575,0.05626743762846097,0.0733108136892186,0.08942833267062973,0.10462627576555596,0.11895817168413217,0.13249034558197842,0.14528954044037104
2400.0,0.00586980159736734,0.019769665744023293,0.037090437140369234,0.054417112978997706,0.07103866118414254,0.08679456764146955,0.10168016726769183,0.11574041668477411,0.12903489824448577,0.14162499405935938
2410.0,0.005726858893527374,0.019026352543274713,0.035780210227853874,0.052620941077731485,0.06882701700138606,0.08422538338961008,0.09880108825240565,0.11259096670230943,0.1256481755085728,0.13802896382346802
2420.0,0.005609376926254573,0.01843221511353318,0.034726442889013845,0.05116915633844284,0.06703264504080113,0.08213468017184448,0.09645245431238612,0.11001647341493163,0.12287482341531562,0.13507966652804543
2430.0,0.005496515773373219,0.017857237455806065,0.03370194536514628,0.04975348785242204,0.06527902741460304,0.08008781178763377,0.09414960977481188,0.1074888979630233,0.12014890551632745,0.13217786350666583
2440.0,0.005370351489846799,0.017200864092622253,0.03252672979501193,0.048125070341644996,0.06325782668682504,0.0777247889969064,0.09148740576348682,0.10456336462606768,0.11699040682411295,0.12881230744030986
2450.0,0.005250053287389089,0.016569379102602446,0.03138985872148093,0.04654425159740311,0.06129060901790689,0.07542008690430424,0.08888636268369955,0.10170072010054212,0.11389569034639593,0.12551079695507456
2460.0,0.005135301124611314,0.015961923893443242,0.03029027491932656,0.04500993791296566,0.05937633257073614,0.07317276451408035,0.08634566574147773,0.09890028673142234,0.11086421773114151,0.12227292992369108
2470.0,0.005030380815241196,0.015434163678745375,0.029330103270285568,0.04366348901803914,0.05768982823716604,0.07118658821684631,0.08409436119172586,0.09641337951326885,0.10816705042877817,0.11938737376315343
2480.0,0.004929267454593439,0.014924263547790168,0.028398303990937027,0.042352891592843535,0.05604449712596258,0.06924532868321016,0.08189053719477729,0.09397562264944483,0.10552001962761462,0.11655241415907017
2490.0,0.004831766516969787,0.014431649856469945,0.027494143205967634,0.04107736656293901,0.0544395801000411,0.06734828462156302,0.0797335714840468,0.09158648352786383,0.10292268633255837,0.11376770552202148
2500.0,0.004737691513296673,0.013955764160361973,0.02661690030355455,0.03983614335457545,0.05287432089397091,0.06549475211316524,0.0776228342606013,0.0892454178631717,0.10037459651768815,0.11103288460412111


==> data/tartesresults_impur.csv <==
Wavelength (nm),soot=1 $ng.g^{-1}$,soot=51 $ng.g^{-1}$,soot=101 $ng.g^{-1}$,soot=151 $ng.g^{-1}$,soot=201 $ng.g^{-1}$,soot=251 $ng.g^{-1}$,soot=301 $ng.g^{-1}$,soot=351 $ng.g^{-1}$,soot=401 $ng.g^{-1}$,soot=451 $ng.g^{-1}$
300.0,0.987575118357606,0.9637181007057193,0.9505405385956863,0.9403811316161134,0.9318445971104785,0.9243625892836475,0.9176366912772351,0.9114871399369,0.9057957172808808,0.9004797630865933
310.0,0.9877432274342747,0.964195622694964,0.9511861200202959,0.9411545963253113,0.9327243432027135,0.9253345897922228,0.91869089786446,0.9126159009878749,0.9069929571225174,0.9017405077221887
320.0,0.9879025937011362,0.9646483480606978,0.9517982791230392,0.9418881211392868,0.9335587635313607,0.9262566126580626,0.9196910001826676,0.9136868307271273,0.9081289556023304,0.9029368602286793
330.0,0.9883435778693906,0.965172609255886,0.9524472940927194,0.9426399634815752,0.934398895423839,0.9271747778544822,0.9206795101258529,0.9147396592028771,0.9092412206661664,0.9041045057194802
340.0,0.9887504914783313,0.9656651344480116,0.9530600582605108,0.9433513324485086,0.9351947661542743,0.928045262091899,0.9216172192722553,0.915738813820636,0.9102971451451379,0.9052133191758363
350.0,0.9891798483735296,0.966145192308629,0.9536513195721897,0.9440350104440899,0.935958044904404,0.9288790207433303,0.9225145910999795,0.9166944029771882,0.9113065728645259,0.9062729428614739
360.0,0.9895327257207247,0.9666155979156281,0.9542469056074874,0.9447314397470473,0.9367403053000901,0.9297367992029341,0.9234402645100561,0.9176820484189907,0.9123514205798574,0.9073710469654295
370.0,0.9897560592160226,0.9670303287776255,0.9547915071970842,0.9453772774560117,0.9374711908108412,0.9305419884089491,0.9243119636418718,0.9186142736515879,0.9133393926218998,0.9084108358423978
380.0,0.9899085127749181,0.9674089393761908,0.9552998494047249,0.9459851090294841,0.9381620498677422,0.9313051256533369,0.9251396530369101,0.919500618598551,0.9142797031102687,0.9094012672013384
390.0,0.990069763462999,0.9677763769097116,0.9557904221804381,0.9465705311365785,0.9388267819373795,0.9320389796413028,0.9259352892568181,0.9203524267700453,0.9151832161137587,0.9103528200999971
400.0,0.9902192973467873,0.9681393695983025,0.9562772283886101,0.9471524397946675,0.9394881271619447,0.9327695208700377,0.9267276613690613,0.9212010061423895,0.9160835283782233,0.9113011964005665
410.0,0.990588405249637,0.968554458671866,0.9567924868844239,0.9477504379824354,0.9401572575803541,0.9335015953485614,0.9275165438856021,0.9220418886970132,0.9169725166207766,0.9122350550167718
420.0,0.9907402659047228,0.968898663241721,0.9572522858610043,0.9482993486763925,0.9407807272486324,0.9341900819197507,0.9282631725465623,0.9228414041267762,0.9178207340208027,0.913128540809382
430.0,0.990709338162476,0.9691834288503393,0.9576652156790042,0.9488064943047113,0.9413651241546427,0.934841086243892,0.9289733120144585,0.9236050640499454,0.9186334979123558,0.9139868181567569
440.0,0.990564744632178,0.9694233453182409,0.9580386618201541,0.9492754471214249,0.9419114258963232,0.9354536092823127,0.9296443581453729,0.9243289067695821,0.9194056658038975,0.9148036964153549
450.0,0.990361511013856,0.9696382822786827,0.9583904728766759,0.9497237583697227,0.9424373643947321,0.9360457462047738,0.9302948477353354,0.9250319443829647,0.9201567372675086,0.9155991637222134
460.0,0.9901143511953041,0.9698272785098477,0.9587169250573363,0.9501459443340632,0.9429361046644148,0.9366095404754581,0.9309158529799899,0.9257043852796387,0.9208761383581439,0.9163619281712284
470.0,0.9897495735533615,0.969965194640093,0.9590002235198579,0.950527729530573,0.9433955527145095,0.9371344271645031,0.931497961600088,0.9263377290253687,0.9215561151975306,0.9170848630260948
480.0,0.9893229899809084,0.9700716784854919,0.9592578412176117,0.9508862168160486,0.9438329408421684,0.937637960440071,0.9320591338856146,0.926950379747619,0.9222155309509225,0.9177872939755525
490.0,0.9888121138905813,0.9701316760304642,0.9594757602669592,0.9512074614494235,0.9442341035205571,0.9381056388037737,0.9325844833851038,0.9275270461644873,0.9228386837850581,0.9184531102207829
500.0,0.9881967592731535,0.9701335100286427,0.9596454662916584,0.9514846093199921,0.9445932587905743,0.9385324510087865,0.9330695904301464,0.928063783238182,0.9234220217921367,0.919079093390512
510.0,0.9874611732096363,0.9700691728641815,0.9597639643725955,0.9517177909178131,0.9449128259989197,0.9389226382490381,0.9335202203850915,0.9285676739032505,0.9239737933633255,0.9196745403820354
520.0,0.9866884992480103,0.9699583572618927,0.9598390852729481,0.951908348405609,0.9451896316426851,0.9392695262996985,0.9339268159237623,0.9290266937662103,0.9244798070467694,0.9202233198531323
530.0,0.9858183757051836,0.9697799250156007,0.9598610194590378,0.9520532106302454,0.9454254362383411,0.9395786711357162,0.9342980787446328,0.9294522445966408,0.9249538395734104,0.9207413354215593
540.0,0.9848120141448719,0.9695081652935825,0.9598097411464567,0.9521355635609996,0.9456055501357156,0.9398369220188242,0.9346220400441214,0.9298333030533419,0.9253856468776911,0.9212190002168893
550.0,0.9836431254169744,0.9691112458445674,0.9596540126359985,0.9521241602876863,0.9456983588630976,0.940012113047266,0.934865887084538,0.930136360696422,0.9257410017510211,0.9216213601092536
560.0,0.9823589231500688,0.9686060551457528,0.9594074242930803,0.9520320716770707,0.9457171080586941,0.9401179006591188,0.9350437760815418,0.9303761049806294,0.9260351291419042,0.9219641720522567
570.0,0.9810483462437335,0.9680394653388005,0.9591066926491049,0.9518916991827591,0.9456919037592121,0.9401830336897701,0.9351836104743542,0.930579902796894,0.9262950590807244,0.9222742649194939
580.0,0.9796988662772272,0.967400483340119,0.9587393180483952,0.9516897110889326,0.945608786590866,0.9401930092977064,0.9352703891027326,0.9307322842965128,0.926504875358725,0.9225352944838328
590.0,0.9782214993689874,0.9666318826163888,0.9582588419329072,0.9513861064488298,0.9454322073518796,0.9401155906890666,0.9352744655784839,0.9308057016030441,0.9266387755672358,0.9227229402169606
600.0,0.9779154206124547,0.9665829067588686,0.9583372658549285,0.9515522002624105,0.9456665430997672,0.9404065549953362,0.9356142775829256,0.931188749432429,0.9270607978530101,0.9231805760068552
610.0,0.9760485864769313,0.9654813465805943,0.9575714908448917,0.950994573709276,0.9452579371692977,0.9401134870319667,0.9354154215770861,0.9310694236818645,0.9270103191706327,0.9231908414267109
620.0,0.9735692855336766,0.9638732776850577,0.9563741874537465,0.9500556882087486,0.944504242093587,0.9395028161344784,0.9349207025776879,0.9306719543329941,0.9266964790619628,0.922950307351971
630.0,0.9712011298683332,0.962250684607876,0.9551355611215161,0.9490668476433596,0.9436974669035176,0.9388380326740828,0.9343717328857676,0.9302204988760552,0.926329097239518,0.9226567479735711
640.0,0.9691121473678873,0.9607686513229752,0.9539905553295724,0.9481486028616666,0.942947732162843,0.9382213856063985,0.9338646075155224,0.9298062034893977,0.9259952495240036,0.922393829837554
650.0,0.9668730689636069,0.9591074387897028,0.9526684776051199,0.9470601110180975,0.9420348579804814,0.9374480660188786,0.9332064965775391,0.9292458852389699,0.9255197144367596,0.9219930280786228
660.0,0.9646383717928783,0.9573959513220007,0.9512812254206,0.9459022828085109,0.9410522478567126,0.9366060935782707,0.932481413619718,0.9286204924313964,0.9249810446673564,0.9215309925232618
670.0,0.9626019468211892,0.9558007895031717,0.9499729727235029,0.9448024203469635,0.9401141707579577,0.9357993346510527,0.9317846854833531,0.9280181790702202,0.924461255570268,0.9210844034336795
680.0,0.9609943805755465,0.9545301558894187,0.9489305458931264,0.9439298741374526,0.9393757437682989,0.9351711235358872,0.931249714249901,0.9275638365123597,0.9240778416696417,0.9207642480869194
690.0,0.9585678502502611,0.9525323533298659,0.947230226492722,0.9424534056229553,0.938076778473389,0.9340181628849868,0.9302201419099752,0.9266407274494181,0.9232481138491851,0.9200175240037225
700.0,0.9548855698366863,0.9493881285966559,0.9444733308165408,0.9399940091805606,0.9358561264763139,0.9319952668062323,0.92836501779701,0.9249306273536413,0.9216652736786879,0.9185477420540511
710.0,0.951313598905363,0.9462723497295356,0.9417010270649611,0.9374934669009927,0.933578296451606,0.9299047999652483,0.9264354080012234,0.9231413707067966,0.9200001060508136,0.9169934927430097
720.0,0.9477748074843112,0.9431309354127655,0.9388698916913301,0.9349141126128783,0.9312091316946421,0.9277149643289007,0.9244012303517883,0.92124420500225,0.9182249410064678,0.9153280215081423
730.0,0.9464450252300741,0.9419716149983841,0.9378484722321981,0.9340078224375149,0.9304012657553987,0.9269928103602542,0.9237548295313056,0.9206655694841627,0.9177075375556131,0.9148664180945468
740.0,0.9432007400395979,0.939038198518689,0.9351681038745399,0.9315391649209106,0.9281135196782787,0.924862275178206,0.9217627883269063,0.9187969228885468,0.9159498856941183,0.9132094228739879
750.0,0.9385415664317116,0.9347521238269643,0.9311929346272729,0.927828673415797,0.9246322091608511,0.9215821682166202,0.9186613567867129,0.9158556990937771,0.9131534990534749,0.9105449125767587
760.0,0.93314770217799,0.9297207210362566,0.9264716149933696,0.9233768428240312,0.9204176327067941,0.9175787302246963,0.9148475396572738,0.912213517346615,0.9096677321995321,0.907202540271276
770.0,0.9271263421520936,0.9240389360510066,0.9210874438412319,0.9182564914225817,0.9155333973897272,0.9129075558199765,0.9103699898450006,0.9079130215740298,0.9055300233224577,0.9032152269315611
780.0,0.9213039608114806,0.9184981142427389,0.9157985177335891,0.9131947809139764,0.9106781011353969,0.9082409433317536,0.905876798375772,0.9035799976158677,0.9013455684099597,0.8991691200964524
790.0,0.9161261201871592,0.9135417228768853,0.9110433997109206,0.9086237256916349,0.9062762835797057,0.9039954822636184,0.9017764151641593,0.8996147483902744,0.8975066313446749,0.8954486245065284
800.0,0.9114018672372063,0.9089993433429393,0.9066682875469674,0.9044031843889072,0.9021991917709501,0.9000520312345675,0.8979579002051956,0.8959134010570843,0.893915483218448,0.8919613955013874
810.0,0.910044837618624,0.907710207705942,0.9054423423501439,0.903236284751717,0.9010876613169124,0.8989925899206492,0.8969476059262491,0.8949496019338316,0.8929957782666164,0.8910836019446456
820.0,0.9096493873100846,0.9073534126142813,0.9051218353915256,0.902949963745928,0.9008336479841836,0.8987691967815424,0.8967533093099618,0.8947830197640768,0.8928556516248151,0.8909687796495125
830.0,0.9095462799941464,0.9072789076722743,0.9050743183957922,0.9029279939436035,0.9008359321158877,0.8987945678415645,0.8968007091461976,0.8948514846952933,0.8929443004548923,0.8910768036036643
840.0,0.9082844451617098,0.9060770239836453,0.9039285259987071,0.9018348612344386,0.899792390948998,0.8977978608923659,0.8958483467451592,0.8939412091246577,0.8920740561844669,0.8902447122978773
850.0,0.900085132589171,0.8981056226132781,0.8961705689436253,0.8942773766447636,0.8924236931069959,0.8906073775153177,0.8888264750923014,0.8870791952329605,0.8853638928362993,0.8836790522800997
860.0,0.8927841388788792,0.8909809188684324,0.8892127036383286,0.887477730066805,0.8857743777704788,0.8841011534405481,0.8824566773213245,0.8808396714841462,0.8792489496132084,0.8776834080719845
870.0,0.8823554164051619,0.8807572307271162,0.8791847116490406,0.8776367941207461,0.8761124844843479,0.8746108539531585,0.873131032837091,0.8716722054120669,0.8702336053484818,0.868814511625571
880.0,0.8694619778508214,0.8680679266575658,0.8666919694509041,0.8653335036667728,0.8639919592982397,0.8626667964866649,0.8613575033374232,0.8600635939346951,0.8587846065339442,0.8575201019128752
890.0,0.8603253234654663,0.8590566466922316,0.8578022420009195,0.8565616998093499,0.8553346296494433,0.854120658942511,0.8529194318734038,0.851730608354358,0.850553863069493,0.8493888845928789
900.0,0.8565397529547256,0.8553259983473297,0.8541250613544241,0.8529365975090597,0.8517602774113503,0.8505957858224881,0.8494428208277937,0.8483010930621143,0.8471703249922299,0.8460502502511748
910.0,0.8535348155196657,0.8523644651601259,0.8512058593960609,0.8500586988823964,0.8489226967000193,0.8477975776461232,0.8466830775758162,0.8455789427906746,0.8444849294699052,0.8434008031408237
920.0,0.8497918375271503,0.8486698228150095,0.847558413183331,0.8464573546940362,0.8453664033186858,0.8442853244060975,0.843213892186007,0.8421518893060321,0.8410991063992854,0.8400553416800295
930.0,0.845288672468623,0.8442194205856518,0.8431596035220434,0.8421090110484869,0.8410674405751636,0.840034696769311,0.8390105911966623,0.8379949419856518,0.8369875735122111,0.8359883161036503
940.0,0.8403549936253497,0.8393383142667954,0.8383299816897296,0.837329823476403,0.8363376730210808,0.8353533692597487,0.834376756415847,0.8334076837606111,0.8324460053873655,0.8314915799985947
950.0,0.8348308093536561,0.8338676870868212,0.8329118831194966,0.8319632581209893,0.8310216770917074,0.8300870091772641,0.8291591274927194,0.8282379089562293,0.8273232341315867,0.8264149870789944
960.0,0.8179283623888741,0.817090666076915,0.8162581570948256,0.8154307560413907,0.8146083855012108,0.8137909699761215,0.8129784358193295,0.8121707111726673,0.8113677259064841,0.8105694115620206
970.0,0.8014604936452846,0.8007235995238119,0.7999905033035415,0.7992611572556668,0.7985355146314026,0.7978135296341786,0.7970951573927136,0.7963803539351342,0.7956690761639421,0.7949612818319716
980.0,0.7850623573491526,0.7844100166700207,0.7837605120008353,0.7831138136917646,0.782469892599172,0.7818287200736661,0.7811902679484273,0.7805545085279584,0.7799214145771344,0.7792909593106015
990.0,0.7693285808765596,0.7687454216531181,0.7681644383004156,0.7675856115555193,0.767008922433687,0.7664343522228043,0.7658618824779773,0.7652914950162236,0.7647231719113036,0.76415689548869
1000.0,0.7499441301989701,0.7494323022182902,0.7489220788079363,0.7484134482297419,0.7479063988853857,0.7474009193140938,0.7468969981903831,0.7463946243217997,0.7458937866468135,0.7453944742326498
1010.0,0.7277537443454025,0.7273098013443664,0.7268670157161854,0.7264253805531563,0.725984889014557,0.7255455343257701,0.7251073097773554,0.7246702087241936,0.7242342245846599,0.7237993508397251
1020.0,0.7151427152071292,0.7147337987617757,0.7143258442433565,0.7139188465272078,0.7135128005329548,0.7131077012239633,0.7127035436068464,0.7123003227309331,0.7118980336877432,0.7114966716105361
1030.0,0.7120766681558539,0.7116784720950304,0.7112811839565951,0.7108847990644371,0.7104893127814876,0.7100947205092843,0.7097010176875205,0.709308199793596,0.7089162623422002,0.7085252008848572
1040.0,0.7131873993974315,0.7127903765852629,0.7123942578974818,0.7119990386787446,0.7116047143125708,0.7112112802209134,0.7108187318636877,0.710427064738369,0.7100362743795403,0.7096463563584745
1050.0,0.722577821938056,0.7221624262476095,0.7217480351787862,0.7213346431932887,0.7209222448024075,0.7205108345664119,0.7201004070938967,0.719690957041247,0.719282479112011,0.7188749680563158
1060.0,0.7351552618050796,0.7347119389093805,0.7342697856983774,0.7338287950603298,0.7333889599538292,0.7329502734068085,0.7325127285156349,0.7320763184441529,0.7316410364227534,0.7312068757475205
1070.0,0.7448737938547765,0.744407934523393,0.7439433911762311,0.7434801551741447,0.7430182179703916,0.7425575711091433,0.7420982062242507,0.7416401150378356,0.7411832893590857,0.7407277210828929
1080.0,0.7500768461380332,0.7496002778410235,0.7491251014796511,0.7486513075629824,0.7481788867055111,0.7477078296255458,0.7472381271436003,0.7467697701808392,0.7463027497575602,0.7458370569916757
1090.0,0.7515995368844143,0.7511225652474759,0.7506469924175961,0.7501728088050187,0.7497000049271253,0.7492285714067416,0.7487584989705856,0.7482897784475987,0.747822400767384,0.7473563569587215
1100.0,0.7543409643555187,0.7538599320667698,0.7533803309114591,0.7529021509121863,0.7524253822049027,0.7519500150371728,0.7514760397664191,0.7510034468581687,0.7505322268844284,0.7500623705219511
1110.0,0.7515999160895407,0.7511310196919294,0.750663475237109,0.7501972736121819,0.7497324058043706,0.7492688628994667,0.7488066360803454,0.7483457166254922,0.7478860959075682,0.7474277653920056
1120.0,0.7489145491164962,0.7484570801691303,0.7480008909162955,0.7475459730083232,0.7470923181842768,0.7466399182706852,0.7461887651802475,0.745738850910547,0.7452901675428601,0.7448427072408985
1130.0,0.737380540022607,0.7369572821826577,0.7365350952068931,0.7361139728385203,0.7356939088801993,0.735274897193333,0.7348569316972203,0.7344400063683411,0.734024115239612,0.7336092523996237
1140.0,0.7272680661549747,0.7268725590854315,0.7264779702265521,0.7260842946982419,0.7256915276625471,0.7252996643231836,0.7249086999250032,0.7245186297535369,0.7241294491344623,0.7237411534331865
1150.0,0.7262133182602102,0.7258235167365399,0.7254346055345869,0.7250465800031447,0.7246594355305237,0.7242731675440423,0.723887771509585,0.7235032429311369,0.7231195773503762,0.7227367703461794
1160.0,0.6932332952008637,0.6929127453570162,0.6925927689483277,0.6922733636941072,0.6919545273283427,0.6916362575995391,0.691318552270647,0.6910014091188702,0.6906848259355912,0.6903688005262042
1170.0,0.6640631408562252,0.6637919229346366,0.6635211026904809,0.663250678859104,0.6629806501823365,0.6627110154084314,0.6624417732920258,0.6621729225940972,0.6619044620819005,0.6616363905289536
1180.0,0.6353569473999403,0.6351258610768861,0.634895057111889,0.6346645347744782,0.6344342933372132,0.634204332075659,0.633974650268372,0.633745247196879,0.6335161221456733,0.6332872744021772
1190.0,0.6092562409956758,0.6090560726389095,0.6088561133728315,0.6086563627448681,0.6084568203040098,0.6082574856007962,0.608058358187305,0.6078594376171621,0.6076607234455192,0.6074622152290536
1200.0,0.5875214097934162,0.5873438072059844,0.5871663682063757,0.5869890924878364,0.5868119797445386,0.5866350296715453,0.586458241964826,0.5862816163212612,0.5861051524386138,0.5859288500155488
1210.0,0.548924213713536,0.5487796086974187,0.5486351120129054,0.548490723499791,0.5483464429982355,0.5482022703487708,0.5480582053923041,0.547914247970101,0.5477703979238063,0.5476266550954215
1220.0,0.5236473495322029,0.5235212643989579,0.5233952621138788,0.5232693425716034,0.5231435056669707,0.5230177512950303,0.5228920793510411,0.522766489730465,0.5226409823289789,0.5225155570424583
1230.0,0.5079814308335785,0.507865981696377,0.5077506024532106,0.5076352930231536,0.5075200533254269,0.5074048832794016,0.5072897828045873,0.5071747518206401,0.507059790247359,0.5069448980046877
1240.0,0.4964335456874716,0.4963255955910248,0.4962177069612337,0.49610987973174775,0.496002113836329,0.49589440920884953,0.4957867657832902,0.495679183493745,0.4955716622744147,0.49546420205961056
1250.0,0.48829518454999443,0.4881924626478376,0.48808979666779895,0.4879871865525115,0.4878846322447072,0.48778213368720325,0.4876796908229087,0.48757730359482493,0.48747497194603934,0.48737269581973647
1260.0,0.4856502606304997,0.4855496789475696,0.48544915097047553,0.48534867664529463,0.4852482559181819,0.48514788873538306,0.48504757504322016,0.4849473147881036,0.48484710791652735,0.4847469543750605
1270.0,0.4830775208079457,0.4829789934235851,0.4828805176603444,0.4827820934674543,0.4826837207942407,0.4825853995900883,0.4824871298044752,0.4823889113869421,0.48229074428711277,0.4821926284546879
1280.0,0.48681269598131577,0.4867129430181848,0.4866132428431804,0.48651359540372624,0.4864140006473276,0.4863144585215705,0.4862149689741237,0.4861155319527274,0.48601614740521415,0.48591681527948993
1290.0,0.48928602211684136,0.48918568738709445,0.48908540598289724,0.4889851778508051,0.4888850029374652,0.4887848811896024,0.48868481255402635,0.48858479697762697,0.48848483440737656,0.48838492479033146
1300.0,0.49047531942940037,0.49037506714242224,0.4902748680564861,0.4901747221183057,0.49007462927468437,0.48997458947250705,0.4898746026587349,0.48977466878042253,0.48967478778469176,0.4895749596187623
1310.0,0.49293188379376274,0.49283104581837245,0.49273026159105227,0.4926295310576342,0.4925288541640406,0.4924282308562696,0.49232766108041215,0.49222714478263396,0.49212668190919506,0.4920262724064252
1320.0,0.4928210031451209,0.49272091584987215,0.4926208815099397,0.4925209000723526,0.49242097148422037,0.4923210956927417,0.4922212726451896,0.4921215022889207,0.49202178457137113,0.4919221194400636
1330.0,0.49397771796038814,0.4938777131888557,0.49377776125139516,0.49367786209518943,0.4935780156675054,0.4934782219156878,0.4933784807871629,0.49327879222944265,0.49317915619011665,0.49307957261685
1340.0,0.4925989513856812,0.4925003318504089,0.4924017637374642,0.4923032469961656,0.492204781575905,0.49210636742615993,0.4920080044964765,0.491909692736482,0.49181143209587597,0.49171322252444116
1350.0,0.48757222097501257,0.48747679335597227,0.4873814140308986,0.4872860829537685,0.487190800078628,0.487095565359584,0.4870003787508204,0.48690524020657727,0.48681014968117076,0.48671510712898197
1360.0,0.4851025115633365,0.48500893212393026,0.48491539919922233,0.4848219127457529,0.48472847272012637,0.48463507907900893,0.4845417317791337,0.4844484307772902,0.4843551760303314,0.48426196749517636
1370.0,0.4791715474817616,0.4790813929720516,0.4789912818059678,0.47890121394451407,0.47881118934874733,0.4787212079797851,0.4786312697987894,0.47854137476698505,0.4784515228456419,0.4783617139960925
1380.0,0.46918055329888103,0.4690955711192811,0.46901062773387514,0.46892572310976266,0.4688408572140944,0.46875603001405886,0.46867124147688694,0.4685864915698553,0.4685017802602834,0.46841710751552956
1390.0,0.4537408998847453,0.45366308026727553,0.45358529359975835,0.4535075398565706,0.4534298190121169,0.4533521310408349,0.4532744759171917,0.4531968536156837,0.45311926411083964,0.4530417073772164
1400.0,0.4325894302669617,0.4325204341350889,0.4324514644458406,0.4323825211808847,0.43231360432190763,0.43224471385061414,0.43217584974873247,0.43210701199800555,0.4320382005801966,0.43196941547708895
1410.0,0.33794894014938404,0.33790922147932445,0.33786951289301514,0.3378298143861108,0.33779012595426655,0.3377504475931402,0.337710779298393,0.3376711210656891,0.3376314728906941,0.3375918347690796
1420.0,0.24827117680675054,0.24824977477112467,0.2482283763947415,0.2482069816765903,0.2481855906156644,0.2481642032109539,0.24814281946145236,0.2481214393661504,0.24810006292404266,0.24807869013412162
1430.0,0.17006789436451994,0.17005715941951352,0.1700464257253421,0.17003569328177778,0.17002496208859452,0.1700142321455653,0.17000350345246423,0.16999277600906407,0.1699820498151385,0.16997132487046135
1440.0,0.12400564088250515,0.12399935624585953,0.12399307216878655,0.12398678865121125,0.12398050569305596,0.12397422329424582,0.123967941454704,0.12396166017435431,0.12395537945312084,0.12394909929092648
1450.0,0.09220331893099369,0.0921994027130433,0.0921954867745072,0.09219157111535221,0.09218765573555505,0.09218374063508224,0.09217982581390052,0.09217591127197991,0.09217199700929363,0.09216808302581478
1460.0,0.0657226601060852,0.06572030126844149,0.0657179425655857,0.06571558399762766,0.0657132255643993,0.06571086726601018,0.06570850910233801,0.06570615107349245,0.0657037931793973,0.06570143542002241
1470.0,0.04870569476851521,0.04870414835583147,0.0487026020174787,0.04870105575346076,0.04869950956377064,0.04869796344839568,0.0486964174073398,0.04869487144059602,0.04869332554815146,0.04869177973001034
1480.0,0.03789353497162072,0.037892430367019295,0.03789132580902745,0.03789022129763956,0.03788911683285001,0.03788801241465952,0.037886908043059386,0.03788580371805663,0.03788469943963927,0.03788359520780822
1490.0,0.033589621934597746,0.03358868000861528,0.033587738120018966,0.033586796268812794,0.033585854454992806,0.03358491267855743,0.0335839709395,0.033583029237821777,0.033582087573524266,0.033581145946597765
1500.0,0.03345385526177895,0.03345292417494831,0.033451993124774565,0.03345106211125919,0.03345013113440112,0.03344920019419373,0.03344826929063591,0.033447338423729246,0.0334464075934698,0.03344547679985381
1510.0,0.035146770404098755,0.03514578604555255,0.03514480172636865,0.03514381744655372,0.035142833206096624,0.0351418490050009,0.03514086484326146,0.035139880720878765,0.03513889663784786,0.0351379125941692
1520.0,0.03712969667887515,0.03712864796253261,0.037127599288922404,0.037126550658046674,0.037125502069895476,0.037124453524473994,0.03712340502177226,0.03712235656179254,0.03712130814453087,0.03712025976998335
1530.0,0.03948008729582541,0.0394789596484001,0.039477832047972575,0.039476704494543165,0.03947557698810885,0.0394744495286634,0.03947332211620355,0.0394721947507298,0.03947106743223914,0.039469940160725116
1540.0,0.04277920984396915,0.042777965550276104,0.042776721310178,0.04277547712367114,0.04277423299075611,0.0427729889114214,0.04277174488566743,0.04277050091349078,0.04276925699488776,0.042768013129855016
1550.0,0.04673175091898775,0.046730360545324125,0.04672897023390654,0.04672757998471893,0.04672618979775999,0.046724799673028256,0.04672340961051734,0.046722019610226005,0.04672062967214311,0.046719239796276846
1560.0,0.0509450171387553,0.05094346450420513,0.0509419119419326,0.050940359451950745,0.050938807034246365,0.050937254688806666,0.050935702415637996,0.050934150214733916,0.050932598086074976,0.050931046029680564
1570.0,0.05637154003847473,0.05636976625873058,0.056367992565753124,0.05636621895954671,0.05636444544008187,0.05636267200737437,0.05636089866139484,0.05635912540214768,0.056357352229637316,0.056355579143845834
1580.0,0.06263654753767064,0.06263450309015654,0.06263245874821138,0.06263041451189248,0.06262837038118627,0.06262632635593901,0.0626242824364188,0.06262223862233192,0.06262019491380595,0.06261815131082825
1590.0,0.06871964366782052,0.06871732261694366,0.06871500169201736,0.06871268089306395,0.06871036022003427,0.0687080396729508,0.0687057192517642,0.06870339895649664,0.06870107878713488,0.06869875874366504
1600.0,0.07359108273237425,0.07358853308335538,0.07358598357786329,0.07358343421586983,0.07358088499738281,0.07357833592237385,0.0735757869908418,0.0735732382027672,0.07357068955813989,0.07356814105694935
1610.0,0.07867573226773275,0.07867293442778761,0.07867013675122929,0.07866733923805214,0.07866454188823839,0.07866174470177051,0.07865894767863069,0.0786561508188133,0.07865335412230674,0.07865055758908708
1620.0,0.08241391486924537,0.08241093304573108,0.08240795140069962,0.08240496993413265,0.08240198864602236,0.08239900753634566,0.0823960266050845,0.0823930458522308,0.08239006527776616,0.08238708488166807
1630.0,0.08556980438173313,0.08556666640710381,0.0855635286239953,0.08556039103238286,0.08555725363225863,0.08555411642359356,0.08555097940637563,0.08554784258058437,0.08554470594621176,0.0855415695032287
1640.0,0.08878841478693715,0.08878511416753714,0.08878181375353907,0.08877851354491773,0.08877521354165867,0.08877191374373676,0.08876861415113392,0.08876531476383212,0.08876201558181715,0.08875871660505973
1650.0,0.09206882165221482,0.09206535174027647,0.09206188204851407,0.09205841257689883,0.09205494332540894,0.09205147429402945,0.09204800548273175,0.09204453689150052,0.09204106852031062,0.09203760036914663
1660.0,0.09691787764555039,0.09691414206846172,0.09691040673571426,0.09690667164728164,0.09690293680314008,0.09689920220326337,0.09689546784763117,0.09689173373621389,0.09688799986899103,0.09688426624593881
1670.0,0.10190557612248284,0.10190155821948721,0.10189754058740898,0.10189352322621477,0.10188950613587881,0.10188548931637544,0.10188147276767627,0.1018774564897504,0.10187344048257196,0.10186942474611532
1680.0,0.1070296476260014,0.10702533007002743,0.10702101281414685,0.10701669585833566,0.1070123792025566,0.10700806284678346,0.10700374679097659,0.1069994310351121,0.10699511557915252,0.1069908004230717
1690.0,0.11192537242857928,0.11192076050129068,0.11191614890369117,0.11191153763574603,0.1119069266974177,0.11190231608867159,0.11189770580947223,0.11189309585978194,0.11188848623956602,0.11188387694878899
1700.0,0.11693260961364275,0.11692768740893685,0.1169227655661091,0.11691784408512002,0.11691292296592827,0.11690800220849451,0.11690308181277716,0.11689816177873498,0.1168932421063282,0.11688832279551675
1710.0,0.12201167364654932,0.12200642757242652,0.12200118189483129,0.1219959366137174,0.12199069172904041,0.12198544724075237,0.12198020314880967,0.12197495945316468,0.12196971615377326,0.12196447325058779
1720.0,0.12719541557225983,0.1271898290323046,0.12718424292645086,0.12717865725464836,0.1271730720168442,0.12716748721298804,0.12716190284302745,0.12715631890691076,0.12715073540458613,0.12714515233600357
1730.0,0.13248106983396307,0.13247512575595125,0.13246918215274445,0.13246323902428464,0.1324572963705139,0.13245135419137483,0.13244541248680852,0.13243947125675537,0.13243353050115964,0.13242759021996203
1740.0,0.13612253795926932,0.1361163511001369,0.1361101647437547,0.13610397889005899,0.1360977935389881,0.1360916086904781,0.13608542434446694,0.13607924050089165,0.13607305715968931,0.13606687432079762
1750.0,0.13980103711714736,0.13979460048558745,0.1397881643860952,0.13978172881860146,0.13977529378304027,0.13976885927934313,0.13976242530744326,0.13975599186727192,0.139749558958762,0.1397431265818458
1760.0,0.14351539597934773,0.14350870251232062,0.14350200960810117,0.14349531726661738,0.14348862548779634,0.14348193427156508,0.1434752436178506,0.1434685535265796,0.14346186399768088,0.14345517503107996
1770.0,0.14634131647534138,0.146334431664706,0.14632754743985665,0.14632066380071487,0.14631378074720455,0.14630689827924934,0.14630001639677212,0.14629313509969577,0.14628625438794352,0.14627937426143822
1780.0,0.14918176372368092,0.14917468413330873,0.14916760515243463,0.1491605267809802,0.14915344901886315,0.14914637186600288,0.14913929532231845,0.1491322193877287,0.14912514406215244,0.14911806934550906
1790.0,0.15203616042061868,0.1520288826099281,0.15202160543320534,0.15201432889036376,0.1520070529813192,0.15199977770598544,0.15199250306427828,0.15198522905611153,0.15197795568140077,0.15197068294005983
1800.0,0.15490393317272233,0.15489645369766994,0.15488897488182105,0.15488149672508528,0.15487401922737415,0.15486654238859762,0.15485906620866574,0.15485159068748866,0.15484411582497637,0.15483664162103933
1810.0,0.15881751566387045,0.15880974402922726,0.15880197309158556,0.15879420285084891,0.15878643330691977,0.15877866445970215,0.15877089630909863,0.15876312885501304,0.1587553620973491,0.15874759603600855
1820.0,0.1627621735701964,0.16275410195231604,0.1627460310710301,0.16273796092623435,0.1627298915178259,0.16272182284569875,0.16271375490974951,0.16270568770987415,0.16269762124596834,0.16268955551792835
1830.0,0.16673664162047194,0.16672826213119787,0.1667198834199705,0.16671150548667743,0.16670312833120757,0.16669475195344785,0.16668637635328665,0.16667800153061182,0.16666962748531056,0.1666612542172721
1840.0,0.1664416055794521,0.16643328488564516,0.16642496496028605,0.16641664580326276,0.16640832741446615,0.1664000097937861,0.1663916929411118,0.16638337685633306,0.16637506153934037,0.1663667469900231
1850.0,0.16415056915413997,0.16414248017886085,0.16413439193843465,0.16412630443275789,0.16411821766172763,0.16411013162524052,0.16410204632319206,0.16409396175547966,0.16408587792199886,0.16407779482264692
1860.0,0.15612192016371218,0.15611452910164117,0.15610713867967432,0.15609974889772635,0.15609235975571198,0.15608497125354417,0.1560775833911388,0.15607019616840836,0.15606280958526889,0.15605542364163338
1870.0,0.14072927205336583,0.140723097602806,0.14071692364009353,0.14071075016516932,0.1407045771779735,0.14069840467844752,0.14069223266653197,0.1406860611421672,0.14067989010529322,0.14067371955585237
1880.0,0.11600988182660109,0.11600540750946367,0.11600093349434697,0.11599645978121867,0.11599198637004829,0.115987513260806,0.11598304045345754,0.11597856794797537,0.11597409574432577,0.11596962384247815
1890.0,0.094400007468837,0.09439679270113588,0.0943935781193268,0.09439036372338924,0.09438714951330314,0.0943839354890604,0.09438072165063757,0.09437750799802383,0.09437429453119855,0.09437108125014765
1900.0,0.06939325747079589,0.06939124380020091,0.06938923022427156,0.06938721674300542,0.06938520335638418,0.06938319006442134,0.06938117686711431,0.06937916376441328,0.06937715075636301,0.06937513784292958
1910.0,0.04982819336814809,0.04982693864628986,0.04982568397291814,0.04982442934803664,0.049823174771619516,0.04982192024368236,0.04982066576422305,0.04981941133322737,0.049818156950699216,0.04981690261664236
1920.0,0.03504393265963387,0.03504314858948755,0.03504236454463162,0.03504158052506768,0.03504079653079168,0.03504001256180241,0.035039228618101576,0.03503844469968501,0.035037660806551525,0.03503687693870279
1930.0,0.025660284431744146,0.025659754296126797,0.025659224175401223,0.02565869406957106,0.02565816397863292,0.025657633902581342,0.025657103841426512,0.02565657379516071,0.025656043763782922,0.025655513747296677
1940.0,0.019157978757685483,0.019157604413911386,0.019157230079537856,0.01915685575456873,0.019156481439001845,0.019156107132837007,0.019155732836071925,0.019155358548710536,0.019154984270748614,0.01915461000218785
1950.0,0.015802333254303604,0.015802033459970243,0.015801733672679397,0.015801433892435303,0.015801134119238062,0.015800834353085488,0.015800534593977733,0.015800234841916942,0.015799935096898837,0.0157996353589256
1960.0,0.013413839913434566,0.013413590716862902,0.013413341525855415,0.013413092340405547,0.01341284316051784,0.013412593986192453,0.013412344817425183,0.013412095654218319,0.013411846496571955,0.01341159734448639
1970.0,0.012442496842139517,0.012442268211639837,0.012442039586121577,0.012441810965578002,0.01244158235001382,0.012441353739427044,0.01244112513381542,0.01244089653318383,0.012440667937525405,0.01244043934684743
1980.0,0.011668724727091543,0.011668512334557998,0.011668299946549658,0.011668087563071753,0.011667875184119561,0.011667662809698175,0.011667450439802848,0.01166723807443392,0.011667025713593982,0.011666813357280719
1990.0,0.01161623941035767,0.011616029078161495,0.011615818750424459,0.011615608427144205,0.011615398108320968,0.011615187793954838,0.0116149774840487,0.011614767178597638,0.01161455687760454,0.01161434658106693
2000.0,0.011564206105599599,0.011563997804042193,0.011563789506870665,0.011563581214092808,0.011563372925703776,0.011563164641701313,0.011562956362090603,0.011562748086866923,0.011562539816030433,0.011562331549586392
2010.0,0.011929724519734378,0.011929510227429382,0.011929295939657818,0.011929081656412611,0.011928867377698882,0.011928653103514252,0.011928438833861582,0.011928224568733561,0.011928010308137803,0.011927796052071997
2020.0,0.012309483113960304,0.012309262569479106,0.012309042029678237,0.012308821494555363,0.012308600964110862,0.012308380438342462,0.012308159917252709,0.012307939400841761,0.01230771888910757,0.012307498382050057
2030.0,0.012875247254884701,0.0128750168796482,0.01287478650933337,0.01287455614393793,0.01287432578346677,0.012874095427919887,0.012873865077292875,0.012873634731588274,0.012873404390803917,0.012873174054942224
2040.0,0.013471893195379435,0.013471652375072639,0.013471411559949178,0.013471170750009361,0.013470929945257637,0.013470689145691887,0.013470448351310095,0.013470207562114514,0.013469966778103224,0.013469725999278405
2050.0,0.014622006457186117,0.014621744289271427,0.014621482127107358,0.014621219970698346,0.014620957820042406,0.014620695675137407,0.014620433535985525,0.01462017140258681,0.014619909274939382,0.014619647153043184
2060.0,0.01594794526083526,0.015947657962599573,0.015947370670805906,0.01594708338545629,0.015946796106548686,0.015946508834085247,0.01594622156805968,0.015945934308478304,0.01594564705534122,0.01594535980864203
2070.0,0.01803605182009789,0.018035723310438515,0.018035394808414033,0.01803506631401618,0.01803473782724897,0.018034409348112256,0.01803408087660605,0.01803375241272811,0.018033423956480457,0.018033095507865155
2080.0,0.02058520874984073,0.020584827973736633,0.02058444720685562,0.020584066449193337,0.02058368570075153,0.02058330496152788,0.020582924231522238,0.020582543510734214,0.02058216279916568,0.02058178209681424
2090.0,0.024211150431544586,0.024210691242761987,0.024210232065745834,0.02420977290049769,0.024209313747019182,0.02420885460530966,0.024208395475366285,0.02420793635718854,0.024207477250782164,0.024207018156135882
2100.0,0.028781090611083124,0.028780526146033235,0.02877996169645106,0.028779397262342257,0.028778832843700877,0.02877826844052791,0.02877770405282676,0.028777139680588978,0.028776575323817888,0.028776010982517027
2110.0,0.034333617412674,0.034332915290184715,0.034332213188446224,0.03433151110745002,0.03433080904720423,0.034330107007703406,0.034329404988944476,0.03432870299093022,0.034328001013660486,0.03432729905712958
2120.0,0.04103752180345034,0.041036639034767605,0.04103575629443759,0.041034873582460905,0.04103399089883452,0.041033108243562544,0.04103222561663843,0.041031343018062744,0.041030460447832415,0.04102957790594447
2130.0,0.04874037870306539,0.048739268859034034,0.0487381590539074,0.04873704928767389,0.04873593956034378,0.048734829871905486,0.04873372022235839,0.0487326106117073,0.04873150103994621,0.04873039150706335
2140.0,0.05674528400315995,0.05674391619631575,0.056742548441551695,0.05674118073885712,0.05673981308824498,0.05673844548970455,0.05673707794324892,0.05673571044884344,0.05673434300651312,0.056732975616247176
2150.0,0.06567622326003371,0.06567454062601503,0.06567285806174948,0.06567117556721529,0.06566949314243796,0.06566781078739557,0.06566612850206628,0.06566444628647532,0.06566276414064838,0.06566108206446826
2160.0,0.0738011060387064,0.07379911281603746,0.07379711968209728,0.07379512663688244,0.07379313368038906,0.07379114081261347,0.07378914803354308,0.07378715534318284,0.07378516274151133,0.07378317022853358
2170.0,0.08258637652162712,0.08258402048788085,0.08258166456687022,0.08257930875858367,0.08257695306300986,0.08257459748014218,0.08257224200997916,0.08256988665249944,0.08256753140770616,0.08256517627558807
2180.0,0.09034798624539625,0.0903452873563362,0.09034258860435877,0.09033988998945672,0.09033719151161228,0.09033449317081504,0.09033179496706108,0.09032909690033272,0.09032639897062632,0.09032370117792418
2190.0,0.0985578631790553,0.09855477744626832,0.0985516918799003,0.09854860647994149,0.09854552124637614,0.09854243617918863,0.0985393512783718,0.09853626654390713,0.09853318197577915,0.0985300975739804
2200.0,0.10492649526455623,0.10492309386088464,0.10491969264894645,0.1049162916287231,0.10491289080020264,0.10490949016336674,0.10490608971819863,0.10490268946468209,0.10489928940279822,0.10489588953253545
2210.0,0.11152763571025681,0.11152389105633072,0.11152014662303507,0.11151640241034799,0.11151265841825021,0.11150891464672096,0.11150517109574061,0.1115014277652918,0.11149768465535176,0.11149394176590177
2220.0,0.11835778048028937,0.1183536632547986,0.11834954628286382,0.11834542956446122,0.11834131309956798,0.11833719688815768,0.11833308093020833,0.11832896522569539,0.11832484977459594,0.11832073457688615
2230.0,0.12327690800182671,0.1232725128302442,0.12326811793780718,0.12326372332448723,0.12325932899025663,0.1232549349350901,0.12325054115895939,0.12324614766183842,0.12324175444369923,0.12323736150451528
2240.0,0.12829484450999953,0.12829015607297145,0.128285467943025,0.1282807801201277,0.12827609260424874,0.12827140539535842,0.12826671849342508,0.12826203189841862,0.12825734561030697,0.12825265962906063
2250.0,0.12855045547948613,0.1285457595098094,0.12854106384779834,0.1285363684934239,0.12853167344665323,0.12852697870745763,0.12852228427580473,0.12851759015166386,0.12851289633500396,0.12850820282579584
2260.0,0.12639922618264043,0.12639466843115488,0.12639011097383668,0.12638555381065647,0.1263809969415865,0.12637644036659532,0.1263718840856573,0.12636732809873932,0.12636277240581612,0.1263582170068557
2270.0,0.1218159577968295,0.12181167870892212,0.12180739988877498,0.12180312133636322,0.12179884305166072,0.121794565034641,0.1217902872852794,0.12178600980354942,0.12178173258942672,0.12177745564288456
2280.0,0.11377242502822754,0.11376860729022512,0.11376478977834532,0.1137609724925669,0.11375715543287002,0.11375333859923499,0.11374952199163894,0.11374570561006454,0.11374188945448864,0.1137380735248929
2290.0,0.10612058547261959,0.10611718211548118,0.10611377894921505,0.10611037597380202,0.10610697318922747,0.10610357059547881,0.10610016819253455,0.10609676598038033,0.10609336395899882,0.10608996212837536
2300.0,0.09619905960271068,0.09619615618717947,0.09619325292286227,0.09619034980974557,0.09618744684781848,0.09618454403706725,0.09618164137748082,0.09617873886904575,0.09617583651175389,0.09617293430558854
2310.0,0.08697860501532903,0.08697613156773926,0.08697365823986175,0.08697118503167951,0.08696871194319525,0.0869662389743956,0.08696376612527171,0.0869612933958101,0.08695882078600957,0.08695634829586084
2320.0,0.07857755161607538,0.07857544101081776,0.07857333050070009,0.07857122008569509,0.07856910976581208,0.078566999541048,0.07856488941137552,0.07856277937680979,0.07856066943732978,0.07855855959293855
2330.0,0.07081533826156107,0.07081353888829135,0.0708117395906152,0.07080994036853726,0.07080814122203703,0.07080634215111924,0.07080454315577586,0.07080274423601161,0.07080094539180604,0.07079914662316358
2340.0,0.06470477382582192,0.06470320360045372,0.0647016334371936,0.0647000633361739,0.06469849329732841,0.06469692332069044,0.06469535340619335,0.06469378355387032,0.06469221376375445,0.06469064403567844
2350.0,0.059025551181742596,0.059024181280326396,0.05902281143011325,0.059021441631071925,0.05902007188322446,0.0590187021865752,0.05901733254107545,0.059015962946782526,0.05901459340363012,0.05901322391169323
2360.0,0.05526070037796061,0.055259457132213044,0.05525821393107822,0.05525697077453776,0.05525572766259326,0.05525448459525567,0.055253241572497,0.05525199859433827,0.05525075566076122,0.055249512771777004
2370.0,0.05170034246039852,0.051699214072993466,0.051698085724474756,0.05169695741484157,0.051695829144086144,0.05169470091220768,0.05169357271921211,0.05169244456508501,0.051691316449839216,0.05169018837345327
2380.0,0.04952545425685077,0.04952439428818828,0.04952333435513197,0.04952227445767785,0.04952121459581579,0.04952015476954743,0.04951909497887455,0.04951803522379293,0.04951697550429847,0.04951591582038703
2390.0,0.047431936459744965,0.047430940647586184,0.04742994486802801,0.04742894912107874,0.047427953406721395,0.047426957724969354,0.047425962075810714,0.04742496645924875,0.04742397087528163,0.047422975323907615
2400.0,0.04581926984896179,0.045818322480404544,0.04581737514225019,0.04581642783449839,0.045815480557143906,0.04581453331018633,0.04581358609362533,0.04581263890746032,0.045811691751686236,0.04581074462630271
2410.0,0.04425642552085399,0.044255524155315536,0.0442546228181325,0.04425372150930127,0.04425282022882661,0.0442519189767006,0.044251017752928036,0.04425011655750104,0.04424921539042436,0.04424831425169432
2420.0,0.04299614022923192,0.042995275441862976,0.042994410681256374,0.04299354594740943,0.042992681240327256,0.04299181655999929,0.04299095190643453,0.042990087279626304,0.042989222679571906,0.04298835810627252
2430.0,0.0417688772460247,0.04176804749297155,0.0417672177651877,0.04176638806266373,0.04176555838540516,0.041764728733406156,0.04176389910667217,0.041763069505193776,0.041762239928972766,0.04176141037801453
2440.0,0.04035893171012255,0.04035814104386031,0.04035735040122476,0.04035655978222152,0.0403557691868494,0.04035497861510355,0.040354188066986096,0.04035339754249597,0.04035260704163167,0.04035181656438853
2450.0,0.038992383822837866,0.03899163033997852,0.038990876879225485,0.038990123440584556,0.038989370024048536,0.03898861662961992,0.038987863257294815,0.038987109907075636,0.03898635657895852,0.03898560327294609
2460.0,0.03766814368346682,0.03766742557353854,0.03766670748429471,0.037665989415741334,0.03766527136787812,0.037664553340698625,0.03766383533420574,0.03766311734839913,0.03766239938327553,0.03766168143883467
2470.0,0.03650876676135271,0.03650807895921113,0.036507391176571466,0.03650670341343381,0.03650601566979818,0.03650532794566488,0.03650464024103082,0.03650395255589626,0.03650326489026112,0.03650257724412266
2480.0,0.03538181762756707,0.035381158819748425,0.03538050003031515,0.035379841259270524,0.035379182506615,0.035378523772346106,0.035377865056461254,0.035377206358960835,0.03537654767984248,0.03537588901911221
2490.0,0.03428652934407732,0.034285898274645045,0.03428526722255476,0.03428463618780446,0.034284005170394684,0.0342833741703234,0.03428274318758835,0.034282112222190186,0.03428148127412955,0.03428085034340436
2500.0,0.03322214605545352,0.03322154152355885,0.0332209370080171,0.03322033250883199,0.03321972802599886,0.03321912355951848,0.03321851910939183,0.033217914675614364,0.03321731025819222,0.03321670585711827

